Reducing Memory Requirements for the IPU using Butterfly Factorizations

High Performance Computing (HPC) benefits from different improvements during last decades, specially in terms of hardware platforms to provide more processing power while maintaining the power consumption at a reasonable level. The Intelligence Processing Unit (IPU) is a new type of massively parallel processor, designed to speedup parallel computations with huge number of processing cores and on-chip memory components connected with high-speed fabrics. IPUs mainly target machine learning applications, however, due to the architectural differences between GPUs and IPUs, especially significantly less memory capacity on an IPU, methods for reducing model size by sparsification have to be considered. Butterfly factorizations are well-known replacements for fully-connected and convolutional layers. In this paper, we examine how butterfly structures can be implemented on an IPU and study their behavior and performance compared to a GPU. Experimental results indicate that these methods can provide 98.5% compression ratio to decrease the immense need for memory, the IPU implementation can benefit from 1.3x and 1.6x performance improvement for butterfly and pixelated butterfly, respectively. We also reach to 1.62x training time speedup on a real-word dataset such as CIFAR10.

==> img/Figure_raw_data/Figure_5_new__memory,_compute_set_/ipu_poplinLHSRHS_skewed_memory_consumption.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255,256,257,258,259,260,261,262,263,264,265,266,267,268,269,270,271,272,273,274,275,276,277,278,279,280,281,282,283,284,285,286,287,288,289,290,291,292,293,294,295,296,297,298,299,300,301,302,303,304,305,306,307,308,309,310,311,312,313,314,315,316,317,318,319,320,321,322,323,324,325,326,327,328,329,330,331,332,333,334,335,336,337,338,339,340,341,342,343,344,345,346,347,348,349,350,351,352,353,354,355,356,357,358,359,360,361,362,363,364,365,366,367,368,369,370,371,372,373,374,375,376,377,378,379,380,381,382,383,384,385,386,387,388,389,390,391,392,393,394,395,396,397,398,399,400,401,402,403,404,405,406,407,408,409,410,411,412,413,414,415,416,417,418,419,420,421,422,423,424,425,426,427,428,429,430,431,432,433,434,435,436,437,438,439,440,441,442,443,444,445,446,447,448,449,450,451,452,453,454,455,456,457,458,459,460,461,462,463,464,465,466,467,468,469,470,471,472,473,474,475,476,477,478,479,480,481,482,483,484,485,486,487,488,489,490,491,492,493,494,495,496,497,498,499,500,501,502,503,504,505,506,507,508,509,510,511,512,513,514,515,516,517,518,519,520,521,522,523,524,525,526,527,528,529,530,531,532,533,534,535,536,537,538,539,540,541,542,543,544,545,546,547,548,549,550,551,552,553,554,555,556,557,558,559,560,561,562,563,564,565,566,567,568,569,570,571,572,573,574,575,576,577,578,579,580,581,582,583,584,585,586,587,588,589,590,591,592,593,594,595,596,597,598,599,600,601,602,603,604,605,606,607,608,609,610,611,612,613,614,615,616,617,618,619,620,621,622,623,624,625,626,627,628,629,630,631,632,633,634,635,636,637,638,639,640,641,642,643,644,645,646,647,648,649,650,651,652,653,654,655,656,657,658,659,660,661,662,663,664,665,666,667,668,669,670,671,672,673,674,675,676,677,678,679,680,681,682,683,684,685,686,687,688,689,690,691,692,693,694,695,696,697,698,699,700,701,702,703,704,705,706,707,708,709,710,711,712,713,714,715,716,717,718,719,720,721,722,723,724,725,726,727,728,729,730,731,732,733,734,735,736,737,738,739,740,741,742,743,744,745,746,747,748,749,750,751,752,753,754,755,756,757,758,759,760,761,762,763,764,765,766,767,768,769,770,771,772,773,774,775,776,777,778,779,780,781,782,783,784,785,786,787,788,789,790,791,792,793,794,795,796,797,798,799,800,801,802,803,804,805,806,807,808,809,810,811,812,813,814,815,816,817,818,819,820,821,822,823,824,825,826,827,828,829,830,831,832,833,834,835,836,837,838,839,840,841,842,843,844,845,846,847,848,849,850,851,852,853,854,855,856,857,858,859,860,861,862,863,864,865,866,867,868,869,870,871,872,873,874,875,876,877,878,879,880,881,882,883,884,885,886,887,888,889,890,891,892,893,894,895,896,897,898,899,900,901,902,903,904,905,906,907,908,909,910,911,912,913,914,915,916,917,918,919,920,921,922,923,924,925,926,927,928,929,930,931,932,933,934,935,936,937,938,939,940,941,942,943,944,945,946,947,948,949,950,951,952,953,954,955,956,957,958,959,960,961,962,963,964,965,966,967,968,969,970,971,972,973,974,975,976,977,978,979,980,981,982,983,984,985,986,987,988,989,990,991,992,993,994,995,996,997,998,999,1000,1001,1002,1003,1004,1005,1006,1007,1008,1009,1010,1011,1012,1013,1014,1015,1016,1017,1018,1019,1020,1021,1022,1023,1024,1025,1026,1027,1028,1029,1030,1031,1032,1033,1034,1035,1036,1037,1038,1039,1040,1041,1042,1043,1044,1045,1046,1047,1048,1049,1050,1051,1052,1053,1054,1055,1056,1057,1058,1059,1060,1061,1062,1063,1064,1065,1066,1067,1068,1069,1070,1071,1072,1073,1074,1075,1076,1077,1078,1079,1080,1081,1082,1083,1084,1085,1086,1087,1088,1089,1090,1091,1092,1093,1094,1095,1096,1097,1098,1099,1100,1101,1102,1103,1104,1105,1106,1107,1108,1109,1110,1111,1112,1113,1114,1115,1116,1117,1118,1119,1120,1121,1122,1123,1124,1125,1126,1127,1128,1129,1130,1131,1132,1133,1134,1135,1136,1137,1138,1139,1140,1141,1142,1143,1144,1145,1146,1147,1148,1149,1150,1151,1152,1153,1154,1155,1156,1157,1158,1159,1160,1161,1162,1163,1164,1165,1166,1167,1168,1169,1170,1171,1172,1173,1174,1175,1176,1177,1178,1179,1180,1181,1182,1183,1184,1185,1186,1187,1188,1189,1190,1191,1192,1193,1194,1195,1196,1197,1198,1199,1200,1201,1202,1203,1204,1205,1206,1207,1208,1209,1210,1211,1212,1213,1214,1215,1216,1217,1218,1219,1220,1221,1222,1223,1224,1225,1226,1227,1228,1229,1230,1231,1232,1233,1234,1235,1236,1237,1238,1239,1240,1241,1242,1243,1244,1245,1246,1247,1248,1249,1250,1251,1252,1253,1254,1255,1256,1257,1258,1259,1260,1261,1262,1263,1264,1265,1266,1267,1268,1269,1270,1271,1272,1273,1274,1275,1276,1277,1278,1279,1280,1281,1282,1283,1284,1285,1286,1287,1288,1289,1290,1291,1292,1293,1294,1295,1296,1297,1298,1299,1300,1301,1302,1303,1304,1305,1306,1307,1308,1309,1310,1311,1312,1313,1314,1315,1316,1317,1318,1319,1320,1321,1322,1323,1324,1325,1326,1327,1328,1329,1330,1331,1332,1333,1334,1335,1336,1337,1338,1339,1340,1341,1342,1343,1344,1345,1346,1347,1348,1349,1350,1351,1352,1353,1354,1355,1356,1357,1358,1359,1360,1361,1362,1363,1364,1365,1366,1367,1368,1369,1370,1371,1372,1373,1374,1375,1376,1377,1378,1379,1380,1381,1382,1383,1384,1385,1386,1387,1388,1389,1390,1391,1392,1393,1394,1395,1396,1397,1398,1399,1400,1401,1402,1403,1404,1405,1406,1407,1408,1409,1410,1411,1412,1413,1414,1415,1416,1417,1418,1419,1420,1421,1422,1423,1424,1425,1426,1427,1428,1429,1430,1431,1432,1433,1434,1435,1436,1437,1438,1439,1440,1441,1442,1443,1444,1445,1446,1447,1448,1449,1450,1451,1452,1453,1454,1455,1456,1457,1458,1459,1460,1461,1462,1463,1464,1465,1466,1467,1468,1469,1470,1471,total memory,m,n,k,aspect ratio
162328,178776,162392,178712,178776,162392,178776,178712,162400,178776,178776,162328,178776,162392,178712,178776,162400,178776,178712,162392,178776,182872,162328,178776,162400,178712,178776,162392,178776,178712,162392,178776,178784,162328,178776,162392,178712,178776,162392,178776,178712,162400,178776,182872,162328,178776,162392,178712,178776,162400,178776,178712,162392,178776,178776,162328,178776,162400,178712,178776,162392,178776,178712,162392,178776,182880,162328,178776,162392,178712,178776,162392,178776,178712,162400,178776,178776,162328,178776,162392,178712,178776,162400,178776,178712,162392,178776,182872,162328,178776,162400,178712,178776,162392,178776,178712,162392,178776,178784,162328,178776,162392,178712,178776,162392,178776,178712,162400,178776,182872,162328,178776,162392,178712,178776,162396,178776,178712,162392,178776,178776,162328,178776,162396,178712,178776,162392,178776,178712,162392,178776,182880,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,178776,162328,178776,162392,178712,178776,162392,178776,178712,162392,178776,182872,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,178776,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,195160,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,178776,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,195160,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,178776,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,195160,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,178776,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,195160,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,178776,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,195160,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,178776,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,195160,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,178776,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,195160,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,178776,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,195160,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,178776,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,195160,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,178776,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,195160,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,178776,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,195160,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,178776,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,195160,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,178776,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,195160,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,178776,176152,178776,176152,178712,178776,176152,178776,178712,176152,178776,195160,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,246395552,1,65536,256,1.52587890625e-05
89368,213128,89432,213128,213128,89432,213128,213128,89432,213128,213128,89368,213128,89432,213128,213128,89432,213128,213128,89432,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,89368,89368,89432,89376,89368,89432,89368,89368,89432,89368,89432,89376,89368,89432,89368,89368,89432,89368,89368,89440,91416,91480,89368,89368,89432,89368,89368,89440,89368,89368,89432,89368,89432,89368,89368,89440,89368,89368,89432,89368,89368,89432,91416,91488,89368,213128,89432,213128,213128,89432,213128,213128,89432,213128,213128,89368,213128,89432,213128,213128,89432,213128,213128,89432,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,89368,89368,89432,89368,89368,89432,89368,89368,89432,89368,89432,89368,89368,89432,89368,89368,89432,89368,89368,89432,91416,91480,89368,89368,89432,89368,89368,89432,89368,89368,89432,89368,89432,89368,89368,89432,89368,89368,89432,89368,89368,89432,91416,91480,89368,213128,89432,213128,213128,89432,213128,213128,89432,213128,213128,89368,213128,89432,213128,213128,89432,213128,213128,89432,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,89368,89368,89432,89368,89368,89432,89368,89368,89432,89368,89432,89368,89368,89432,89368,89368,89432,89368,89368,89432,91416,91480,89368,89368,89432,89368,89368,89432,89368,89368,89432,89368,89432,89368,89368,89432,89368,89368,89432,89368,89368,89432,91416,91480,89368,213128,89432,213128,213128,89432,213128,213128,89432,213128,213128,89368,213128,89432,213128,213128,89432,213128,213128,89432,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,89368,89368,89432,89368,89368,89432,89368,89368,89432,89368,89432,89368,89368,89432,89368,89368,89432,89368,89368,89432,91416,91480,89368,89368,89432,89368,89368,89432,89368,89368,89432,89368,89432,89368,89368,89432,89368,89368,89432,89368,89368,89432,91416,91480,89368,213128,89432,213128,213128,89432,213128,213128,89432,213128,213128,89368,213128,89432,213128,213128,89432,213128,213128,89432,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,89368,89368,89432,89368,89368,89432,89368,89368,89432,89368,89432,89368,89368,89432,89368,89368,89432,89368,89368,89432,91416,91480,89368,89368,89432,89368,89368,89432,89368,89368,89432,89368,89432,89368,89368,89432,89368,89368,89432,89368,89368,89432,91416,91480,89368,213128,89432,213128,213128,89432,213128,213128,89432,213128,213128,89368,213128,89432,213128,213128,89432,213128,213128,89432,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,89368,89368,89432,89368,89368,89432,89368,89368,89432,89368,89432,89368,89368,89432,89368,89368,89432,89368,89368,89432,91416,91480,89368,89368,89432,89368,89368,89432,89368,89368,89432,89368,89432,89368,89368,89432,89368,89368,89432,89368,89368,89432,91416,91480,89368,213128,89432,213128,213128,89432,213128,213128,89432,213128,213128,89368,213128,89432,213128,213128,89432,213128,213128,89432,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,89368,89368,89432,89368,89368,89432,89368,89368,89432,89368,89432,89368,89368,89432,89368,89368,89432,89368,89368,89432,91416,91480,89368,89368,89432,89368,89368,89432,89368,89368,89432,89368,89432,89368,89368,89432,89368,89368,89432,89368,89368,89432,91416,91480,89368,213128,89432,213128,213128,89432,213128,213128,89432,213128,213128,89368,213128,89432,213128,213128,89432,213128,213128,89432,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,213128,89368,89368,89432,89368,89368,89432,89368,89368,89432,89368,89432,89368,89368,89432,89368,89368,89432,89368,89368,89432,91416,91480,89368,89368,89432,89368,89368,89432,89368,89368,89432,89368,89432,89368,89368,89432,89368,89368,89432,89368,89368,89432,91416,91480,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,249791832,2,32768,256,6.103515625e-05
247064,247064,247064,247064,247064,247224,247224,247224,247224,247224,247064,247064,247064,247064,247224,247224,247224,247224,247224,247064,247064,247064,247064,247064,247224,247224,247224,247224,247224,247224,247128,247128,247128,247128,247128,247128,247128,247128,247128,247352,247352,247352,247352,247352,247448,247416,247416,247416,247416,247128,247128,247128,247128,247128,247448,247128,247128,247128,247128,247128,247416,247416,247416,247416,247448,247064,247064,247064,247064,247320,247224,247224,247224,247224,247448,247064,247064,247320,247320,247224,247224,247224,247224,247224,247320,247064,247064,247064,247064,247224,247224,247224,247224,247224,247448,247352,247352,247352,247352,247352,247352,247352,247352,247352,247352,247128,247128,247128,247128,247448,247416,247416,247416,247416,247128,247128,247128,247128,247128,247448,247128,247352,247128,247352,247352,247416,247416,247416,247416,247448,247320,247320,247320,247320,247064,247224,247416,247416,247224,247224,247320,247064,247064,247320,247448,247224,247416,247416,247224,247064,247064,247064,247064,247320,247224,247416,247224,247224,247224,247224,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247352,247448,247416,247416,247416,247416,247128,247352,247352,247128,247128,247448,247128,247128,247128,247128,247128,247416,247416,247416,247416,247448,247320,247320,247320,247320,247320,247224,247224,247224,247224,247448,247320,247320,247320,247320,247224,247224,247224,247224,247224,247320,247064,247064,247064,247064,247224,247224,247224,247224,247224,247224,247128,247128,247128,247128,247128,247352,247128,247352,247128,247128,247128,247128,247352,247352,247448,247416,247416,247416,247416,247352,247128,247352,247128,247352,247448,247128,247128,247128,247128,247128,247416,247416,247416,247416,247448,247320,247064,247064,247320,247064,247224,247224,247224,247416,247448,247320,247320,247320,247320,247448,247224,247224,247224,247224,247064,247064,247064,247064,247320,247448,247224,247224,247224,247224,247224,247128,247352,247128,247352,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247448,247416,247416,247416,247416,247352,247352,247128,247128,247128,247448,247352,247352,247352,247352,247128,247416,247416,247416,247416,247448,247320,247320,247320,247320,247064,247224,247224,247224,247224,247224,247320,247320,247320,247320,247448,247416,247416,247416,247416,247064,247064,247064,247064,247064,247224,247416,247416,247416,247416,247448,247352,247352,247352,247352,247128,247352,247128,247352,247128,247128,247128,247128,247128,247128,247448,247416,247416,247416,247416,247128,247128,247128,247352,247128,247448,247128,247128,247128,247128,247128,247416,247416,247416,247416,247448,247064,247064,247064,247064,247064,247224,247224,247224,247224,247224,247064,247064,247064,247064,247224,247224,247224,247224,247224,247064,247064,247064,247064,247064,247224,247224,247224,247224,247224,247224,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247320,247320,247320,247320,247320,247128,247128,247128,247128,247128,247320,247128,247128,247128,247128,247128,247320,247320,247320,247320,247320,247320,247320,247320,247320,247064,247224,247224,247224,247224,247448,247064,247064,247064,247064,247224,247416,247416,247416,247416,247320,247064,247064,247064,247064,247224,247416,247416,247416,247416,247448,247128,247128,247128,247128,247128,247128,247128,247128,247128,247352,247352,247128,247352,247128,247448,247416,247416,247416,247416,247128,247352,247128,247128,247128,247448,247128,247128,247128,247128,247128,247416,247416,247416,247416,247448,247064,247064,247064,247064,247064,247224,247224,247224,247224,247224,247064,247064,247064,247064,247448,247416,247416,247416,247416,247064,247064,247064,247064,247064,247224,247224,247224,247224,247224,247224,247352,247352,247352,247352,247352,247352,247352,247352,247352,247352,247128,247128,247128,247128,247448,247416,247416,247416,247416,247128,247128,247128,247128,247128,247448,247352,247128,247352,247128,247352,247416,247416,247416,247416,247448,247064,247320,247320,247320,247320,247224,247416,247224,247224,247224,247064,247064,247064,247320,247224,247224,247224,247224,247224,247320,247320,247064,247320,247320,247448,247224,247224,247224,247224,247224,247128,247128,247128,247352,247128,247352,247352,247352,247352,247352,247128,247128,247128,247352,247448,247416,247416,247416,247416,247128,247128,247128,247128,247128,247448,247128,247128,247128,247128,247352,247416,247416,247416,247416,247448,247064,247064,247064,247064,247320,247416,247416,247416,247416,247224,247320,247320,247320,247320,247448,247224,247224,247224,247224,247064,247064,247064,247064,247064,247448,247224,247224,247224,247224,247224,247352,247352,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247448,247416,247416,247416,247416,247128,247352,247128,247128,247128,247448,247128,247128,247352,247128,247128,247416,247416,247416,247416,247448,247064,247064,247064,247320,247064,247416,247416,247416,247416,247448,247064,247064,247064,247064,247224,247224,247224,247224,247416,247320,247320,247064,247064,247064,247224,247224,247224,247224,247224,247224,247352,247128,247352,247128,247352,247128,247128,247128,247128,247128,247128,247128,247128,247128,247448,247416,247416,247416,247416,247352,247128,247352,247128,247352,247448,247352,247352,247352,247352,247352,247416,247416,247416,247416,247448,247064,247064,247064,247064,247064,247224,247224,247224,247224,247224,247064,247064,247064,247064,247224,247224,247224,247224,247224,247064,247064,247064,247064,247064,247224,247224,247224,247224,247224,247224,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247352,247352,247128,247448,247416,247416,247416,247416,247128,247352,247352,247352,247128,247448,247352,247352,247128,247128,247352,247416,247416,247416,247416,247448,247320,247320,247320,247320,247064,247224,247224,247224,247224,247448,247064,247064,247064,247064,247224,247416,247416,247416,247416,247320,247064,247064,247064,247064,247224,247416,247416,247416,247416,247448,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247320,247320,247320,247320,247320,247128,247128,247128,247128,247128,247320,247128,247128,247128,247128,247128,247320,247320,247320,247320,247320,247064,247064,247064,247064,247064,247416,247224,247224,247224,247224,247064,247320,247320,247320,247224,247224,247224,247224,247224,247320,247064,247064,247064,247064,247224,247224,247224,247224,247224,247224,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247448,247416,247416,247416,247416,247128,247128,247128,247128,247128,247448,247128,247352,247352,247128,247128,247416,247416,247416,247416,247448,247064,247064,247064,247064,247064,247224,247224,247224,247224,247448,247064,247064,247064,247064,247224,247224,247224,247224,247224,247064,247064,247064,247064,247064,247448,247224,247224,247224,247224,247224,247128,247128,247128,247128,247128,247352,247128,247128,247128,247128,247128,247352,247352,247128,247448,247416,247416,247416,247416,247128,247128,247128,247128,247128,247448,247128,247352,247128,247352,247352,247416,247416,247416,247416,247448,247320,247064,247320,247064,247320,247416,247416,247416,247416,247224,247320,247064,247320,247320,247224,247416,247416,247416,247416,247320,247064,247064,247320,247064,247224,247224,247224,247224,247224,247224,247128,247128,247128,247128,247352,247128,247128,247128,247128,247352,247128,247128,247128,247128,247448,247416,247416,247416,247416,247128,247128,247128,247128,247128,247448,247128,247128,247128,247128,247128,247416,247416,247416,247416,247448,247064,247064,247064,247064,247064,247224,247224,247224,247224,247224,247064,247064,247064,247064,247224,247224,247224,247224,247224,247064,247320,247320,247320,247320,247448,247224,247224,247224,247224,247224,247128,247128,247128,247352,247128,247128,247128,247128,247128,247128,247352,247352,247128,247352,247448,247416,247416,247416,247416,247128,247128,247352,247352,247128,247448,247128,247352,247352,247352,247352,247416,247416,247416,247416,247448,247064,247064,247064,247064,247064,247224,247224,247224,247224,247224,247064,247064,247064,247064,247224,247224,247224,247224,247224,247064,247064,247064,247064,247064,247224,247224,247224,247224,247224,247224,247128,247352,247128,247352,247352,247128,247128,247128,247128,247128,247128,247128,247128,247128,247448,247416,247416,247416,247416,247352,247352,247128,247352,247128,247448,247352,247352,247352,247352,247352,247416,247416,247416,247416,247448,247320,247320,247320,247320,247320,247224,247224,247224,247224,247224,247064,247064,247064,247064,247224,247224,247224,247224,247224,247320,247064,247064,247064,247064,247224,247224,247224,247224,247224,247224,247352,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247448,247416,247416,247416,247416,247352,247128,247128,247352,247352,247448,247128,247128,247352,247352,247352,247416,247416,247416,247416,247448,247064,247064,247064,247064,247064,247224,247224,247224,247224,247224,247064,247064,247064,247064,247448,247224,247224,247224,247224,247064,247320,247320,247320,247320,247224,247224,247224,247224,247224,247224,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247320,247320,247320,247320,247320,247128,247128,247128,247128,247128,247320,247128,247128,247128,247128,247128,247320,247320,247320,247320,247320,247064,247064,247064,247064,247064,247224,247224,247416,247416,247224,247320,247064,247320,247320,247224,247416,247416,247416,247416,247320,247064,247064,247320,247320,247224,247224,247224,247224,247224,247224,247128,247128,247128,247128,247128,247352,247352,247352,247128,247128,247352,247352,247352,247128,247448,247416,247416,247416,247416,247352,247128,247128,247128,247128,247448,247352,247128,247352,247128,247352,247416,247416,247416,247416,247448,247352,247352,247352,247352,247128,247352,247352,247352,247352,247128,247128,247128,247128,247128,247448,247416,247416,247416,247416,247128,247128,247128,247128,247128,247448,247128,247128,247128,247128,247128,247416,247416,247416,247416,247448,17420,17420,17420,17420,17420,17444,17420,362323684,4,16384,256,0.000244140625
246680,246680,246680,246680,246680,246680,246680,246680,246680,246808,246808,246808,246808,246808,246680,246808,246808,246808,246808,246808,246808,246680,246680,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246936,246744,246808,246808,246808,246808,246808,246744,246936,246808,246808,246808,246808,246936,246936,246936,246808,246936,246808,246936,246936,246744,246744,246808,246808,246808,246808,246936,246744,246744,247960,246936,247960,246936,246808,246936,246968,247960,247992,247960,247992,247992,246744,246744,246808,246808,246808,246936,246936,246744,246744,246808,246808,246808,246808,246808,246744,246744,246808,246808,246808,246936,246936,246744,246744,246808,246808,246808,246808,246808,246744,246744,246808,246808,246808,246808,246808,246744,246968,246808,247992,246808,247992,247992,246744,246744,246808,246808,247960,246808,246808,246936,246744,247960,246936,247960,246936,246936,246936,246936,247960,246936,247960,246936,246936,246744,246744,246808,246808,247960,246808,246808,246744,246744,246808,246936,246808,246936,246936,246936,246968,247960,247992,247960,247992,247992,246744,246744,247960,246808,246808,246808,246808,246744,246744,247960,246808,247960,246808,246808,246936,246744,246808,246808,247960,246808,246808,246936,246744,246808,246808,246808,246808,246808,246744,246744,246808,246808,246808,246808,246808,246936,246968,246808,247992,247960,247992,247992,246744,246744,246808,246808,246808,246808,246808,246744,246744,246808,246808,246808,246936,246808,246744,246744,246808,246808,247960,246808,246808,246744,246936,246808,246936,246808,246936,246808,246744,246936,246808,246936,246808,246808,246936,246936,246968,246808,247992,246808,247992,247992,246744,246936,246808,246936,247960,246936,246808,246744,246744,246808,246936,246808,246808,246808,246744,246744,246808,246936,247960,246808,246936,246744,246744,246808,246936,247960,246808,246808,246744,246936,246808,246808,247960,246808,246808,246744,246968,246808,247992,246808,247992,247992,246680,246680,246808,246808,246808,246808,246904,246680,246680,246808,246808,246808,246808,246808,246680,246808,246808,246808,246808,246808,246808,246904,246680,246904,246808,246904,246808,246808,246936,246968,247960,247992,247960,247992,247992,246936,246936,247960,246936,247960,246936,246936,246936,246744,247960,246808,247960,246808,246808,246744,246936,246808,246936,246808,246936,246936,246744,246744,246808,246808,246808,246808,246808,246744,246936,246808,246936,246808,246936,246936,246744,246968,246808,247992,246808,247992,247992,246936,246936,247960,246936,247960,246936,246936,246936,246936,247960,246936,247960,246936,246936,246936,246744,247960,246808,247960,246808,246808,246744,246936,246808,246936,246808,246936,246936,246744,246744,246808,246808,246808,246808,246808,246744,246968,246808,247992,246808,247992,247992,246936,246936,246808,246936,246808,246936,246936,246744,246744,246808,246936,247960,246936,246808,246936,246744,246808,246808,246808,246808,246936,246744,246744,246808,246936,247960,246936,246936,246744,246744,246808,246936,246808,246936,246936,246744,246968,246808,247992,246808,247992,247992,246936,246936,246808,246808,246808,246936,246936,246744,246744,246808,246808,246808,246936,246936,246936,246936,247960,246808,247960,246808,246808,246936,246744,246808,246936,246808,246936,246936,246744,246744,246808,246808,246808,246808,246808,246744,246968,246808,247992,246808,247992,247992,246744,246744,246808,246808,246808,246808,246808,246936,246936,247960,246936,247960,246936,246936,246744,246744,246808,246808,246808,246808,246808,246936,246936,246808,246936,247960,246936,246936,246744,246936,247960,246808,247960,246808,246808,246936,246968,246808,247992,246808,247992,247992,246744,246744,246808,246808,247960,246936,246936,246936,246744,247960,246936,247960,246936,246808,246936,246744,246808,246808,247960,246936,246936,246744,246744,246808,246808,246808,246808,246808,246744,246744,247960,246808,246808,246808,246808,246744,246968,246808,247992,246808,247992,247992,246904,246904,246808,246808,246808,246808,246904,246680,246680,246808,246808,246808,246808,246808,246904,246808,246904,246808,246904,247992,246808,246904,246680,246808,246808,246808,246808,246904,246936,246808,247960,246808,247960,246808,247992,246744,246936,246808,246936,247960,246808,246936,246744,246744,246808,246808,247960,246808,246808,246936,246744,247960,246936,246808,246936,246808,246936,246936,247960,246808,246808,246808,246808,246744,246936,246808,246808,246808,246808,246808,246744,246968,246808,247992,246808,247992,247992,246744,246936,246808,246936,246808,246936,246936,246744,246744,246808,246808,246808,246808,246808,246744,246744,246808,246808,246808,246808,246936,246936,246744,247960,246808,247960,246808,246808,246744,246936,246808,246936,246808,246936,246936,246744,246968,246808,247992,246808,247992,247992,246744,246744,246808,246808,246808,246808,246808,246744,246936,246808,246936,246808,246936,246936,246744,246744,246808,246808,246808,246808,246808,246936,246936,247960,246936,247960,246936,246936,246936,246744,247960,246808,247960,246808,246808,246936,246968,247960,247992,247960,247992,247992,246744,246936,246808,246936,246808,246936,246936,246744,246744,246808,246808,246808,246808,246808,246744,246744,246808,246808,246808,246808,246808,246936,246744,247960,246808,247960,246808,246808,246744,246936,246808,246936,246808,246936,246936,246744,246968,246808,247992,246808,247992,247992,246744,246744,246808,246808,246808,246808,246808,246744,246744,246808,246936,246808,246936,246936,246744,246744,246808,246936,246808,246808,246808,246936,246744,247960,246808,247960,246936,246936,246936,246744,247960,246808,247960,246808,246808,246936,246968,247960,247992,247960,247992,247992,246936,246744,247960,246936,247960,246936,246936,246936,246936,247960,246936,247960,246936,246808,246936,246936,247960,246808,246808,246808,246808,246744,246936,246808,246808,247960,246808,246808,246744,246936,246808,246936,246808,246936,246936,246744,246968,246808,247992,246808,247992,247992,246904,246904,246904,246904,246808,246808,246808,246904,246904,246904,246904,246808,246808,246808,246680,246808,246808,246808,246808,246808,246808,246680,246680,246808,246808,246808,246808,246808,246936,246808,247960,246808,247960,246808,246808,246744,246936,246808,246936,246808,246936,246936,246936,246744,247960,246808,246808,246808,246808,246936,246936,246808,246808,246808,246808,246808,246744,246744,246808,246808,246808,246808,246808,246936,246936,246808,246936,246808,246808,246808,246936,246968,246808,247992,246808,247992,247992,246744,246936,246808,246808,247960,246808,246808,246744,246744,246808,246936,246808,246936,246936,246936,246744,247960,246936,247960,246936,246936,246744,246744,246808,246936,247960,246936,246936,246744,246744,246808,246808,246808,246808,246936,246936,246968,247960,247992,246808,247992,247992,246744,246744,246808,246808,246808,246936,246936,246936,246936,246808,246936,246808,246936,246936,246744,246936,246808,246808,246808,246808,246808,246744,246936,246808,246936,246808,246936,246936,246744,246744,247960,246808,247960,246936,246936,246744,246968,246808,247992,246808,247992,247992,246744,246744,246808,246808,247960,246808,246808,246744,246744,246808,246808,246808,246808,246808,246744,246744,246808,246808,246808,246808,246936,246744,246744,246808,246808,246808,246808,246936,246744,246744,246808,246808,246808,246808,246808,246744,246968,246808,247992,246808,247992,247992,246744,246744,246808,246808,246808,246808,246808,246936,246744,247960,246808,247960,246808,246808,246744,246936,246808,246936,246808,246936,246936,246744,246744,246808,246808,246808,246808,246808,246744,246936,246808,246936,246808,246936,246808,246744,246968,246808,247992,246808,247992,247992,246744,246744,246808,246808,246808,246808,246808,246744,246744,246808,246808,246808,246808,246808,246744,246936,246808,246936,246808,246936,246936,246744,246936,246808,246936,246808,246936,246936,246744,246744,246808,246808,246808,246808,246808,246744,246968,246808,247992,246808,247992,247992,246680,246904,246808,246904,246808,246904,246904,246904,246904,246808,246904,246808,246904,246904,246680,246968,246904,247992,246904,247992,247992,246904,246680,246808,246808,246808,246808,246808,246936,246968,247960,247992,247960,247992,247992,246744,246936,247960,246936,246808,246936,246936,246744,246744,246808,246808,246808,246808,246808,246744,246744,246808,246808,246808,246808,246808,246744,246744,247960,246808,247960,246808,246808,246744,246744,247960,246808,247960,246808,246808,246936,246968,247960,247992,247960,247992,247992,246936,246744,247960,246808,247960,246808,246808,246744,246744,246808,246808,247960,246808,246808,246744,246744,246808,246808,246808,246808,246808,246744,246744,246808,246808,246808,246936,246808,246744,246936,246808,246936,246808,246808,246808,246744,246968,246808,247992,246808,247992,247992,246936,246936,246808,246936,246808,246936,246936,246744,246744,247960,246808,246808,246808,246808,246744,246936,246808,246936,246808,246936,246936,246936,246936,247960,246936,246808,246808,246808,246936,246936,247960,246936,247960,246936,246936,246744,246968,247960,247992,247960,247992,247992,246744,246936,246808,246936,246808,246936,246936,246936,246936,247960,246808,247960,246808,246936,246744,246744,246808,246936,246808,246808,246808,246936,246744,246808,246808,246808,246808,246808,246936,246744,246808,246808,246808,246808,246936,246744,246968,246808,247992,246808,247992,247992,246936,246936,246808,246936,246808,246936,246936,246744,246744,246808,246808,246808,246808,246808,246744,246744,246808,246808,246808,246808,246808,246744,246744,246808,246808,246808,246936,246936,246744,246744,247960,246808,247960,246936,246936,246744,246968,246808,247992,246808,247992,247992,246744,246744,246808,246808,247960,246808,246808,246744,246744,246808,246808,246808,246808,246808,246744,246744,246808,246808,246808,246808,246808,246936,246744,247960,246808,246808,246808,246936,246744,246744,246808,246808,246808,246808,246808,246744,246968,246808,247992,246808,247992,247992,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17444,17420,355092252,8,8192,256,0.0009765625
246808,246808,246808,246808,246808,246808,246808,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,247064,246808,246808,246808,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,246808,246808,246808,246808,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,247064,246808,246808,246808,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,246808,246808,246808,246808,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,247064,246808,246808,246808,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,246808,246808,246808,246808,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,247064,246808,246808,246808,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,246808,246808,246808,246808,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,247064,246808,246808,246808,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,246808,246808,246808,246808,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,247064,246808,246808,246808,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,246808,246808,246808,246808,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,247064,246808,246808,246808,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,246808,246808,246808,246808,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,247064,246808,246808,246808,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246744,246744,246744,247320,246744,246744,246744,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,248856,248792,248792,248856,247064,247064,247064,247320,247064,247064,247064,248856,247320,247320,248856,247256,247256,247256,247320,247256,247256,247256,247320,248792,248792,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,246808,246808,246808,246808,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,247064,247064,247064,247064,246808,246808,247064,247320,247320,247320,248856,247256,247256,247256,247320,247256,247256,247256,248856,248792,248792,247320,247256,247256,247256,247320,247256,247256,247256,248856,248792,248792,248856,247064,247064,247064,246808,247064,247064,247064,247320,247320,247320,247320,247256,247256,247256,247320,247256,247256,247256,248856,248792,248792,247320,246808,246808,246808,247320,246808,246808,246808,248856,247320,247320,248856,247256,247256,247256,247320,247256,247256,247256,248856,248792,248792,248856,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,246808,247064,247064,246808,247064,247064,247064,247320,247320,247320,247320,247256,247256,247256,247320,247256,247256,247256,248856,248792,248792,248856,246808,246808,246808,247320,246808,246808,246808,248856,247320,247320,247320,247256,247256,247256,247320,247256,247256,247256,248856,248792,248792,247320,247256,247256,247256,247320,247256,247256,247256,248856,248792,248792,248856,246808,246808,246808,247064,247064,247064,247064,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,246808,246808,246808,247064,246808,246808,246808,248856,247320,247320,248856,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,246808,246808,246808,246808,246808,246808,246808,247320,247320,247320,247320,247256,247256,247256,247320,247256,247256,247256,248856,248792,248792,248856,246808,246808,246808,247064,246808,246808,246808,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,247256,247256,247256,247320,247256,247256,247256,248856,248792,248792,248856,246808,246808,246808,246808,246808,246808,246808,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,247256,247256,247256,247320,247256,247256,247256,248856,248792,248792,248856,247256,247256,247256,247320,247256,247256,247256,248856,248792,248792,248856,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,248856,248792,248792,247320,246808,246808,246808,247064,246808,246808,246808,248856,247320,247320,248856,247256,247256,247256,247320,247256,247256,247256,248856,248792,248792,248856,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,246936,246744,246744,247320,246744,246744,246744,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,247256,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,247064,247064,247064,247320,247064,247064,247064,248856,247320,247320,248856,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,246808,246808,246808,246808,246808,246808,246808,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,248856,248792,248792,248856,246808,246808,246808,247064,246808,246808,246808,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,248856,248792,248792,248856,247256,247256,247256,247320,247256,247256,247256,247320,248792,248792,247320,246808,246808,246808,246808,246808,246808,247064,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,247064,247064,247064,247320,247064,247064,247064,248856,247320,247320,248856,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,247064,246808,246808,246808,246808,246808,246808,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,248856,248792,248792,248856,247064,246808,246808,247320,246808,246808,246808,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,247064,247064,247064,246808,247064,247064,247064,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,246808,246808,246808,247320,246808,246808,246808,248856,247320,247320,248856,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,246808,246808,246808,246808,246808,246808,246808,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,247064,247064,247064,247320,247064,247064,247064,248856,247320,247320,248856,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,246808,246808,246808,246808,246808,246808,246808,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,248856,248792,248792,248856,247064,246808,246808,247064,246808,246808,246808,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,248856,247256,247256,247256,247320,247256,247256,247256,247320,248792,248792,247320,246808,246808,246808,246808,246808,246808,246808,247320,247320,247320,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,247064,247064,247064,247320,247064,247064,247064,248856,247320,247320,248856,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,247256,247256,247256,247064,247256,247256,247256,247320,248792,248792,247320,246744,246744,246744,247064,246744,246744,246744,248856,247320,247320,248856,247064,247064,247064,247320,247064,247064,247064,247320,248792,248792,247320,247064,247256,247256,247064,247256,247256,247256,247320,247320,247320,247320,247064,247256,247256,247064,247256,247256,247256,247320,247320,247320,247320,247064,247256,247256,247064,247256,247256,247256,248856,248792,248792,248856,247064,247064,247064,247064,247064,247064,247064,247320,247320,247320,247320,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,349340520,16,4096,256,0.00390625
247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,247256,247256,247256,247256,247256,247256,247320,247320,247256,247256,247256,247256,247256,247256,248856,248856,248792,248792,248792,248792,248856,248856,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,350062376,32,2048,256,0.015625
247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,280088,280088,280088,280088,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,280024,249528,280024,249528,280024,249528,280024,249528,249624,249624,280088,280088,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,280088,249528,280024,249528,280024,249528,280024,249528,280024,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,280024,249528,280024,280024,249528,280024,249528,280024,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,280024,249528,280024,249528,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,280024,280024,280024,280024,280024,280024,280024,280024,280088,249624,280088,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,280088,280088,280088,280088,249528,249528,249528,249528,249528,249528,249528,249528,280088,280088,280088,280088,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,280024,280024,280024,280024,280024,280024,280024,280024,280088,249624,280088,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,280024,280024,280024,280024,280024,280024,280024,280024,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,280088,249624,249624,280024,280024,280024,280024,280024,280024,280024,280024,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,280088,249624,280088,280088,280024,280024,280024,280024,280024,280024,280024,280024,280088,280088,280088,280088,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,280088,249624,280088,280088,280024,280024,280024,280024,280024,280024,280024,280024,280088,280088,280088,280088,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,249624,249624,280088,280088,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,280024,280024,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,280088,280088,280088,280024,280024,280024,280024,249528,249528,280024,280024,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,280088,280088,249624,249624,249528,249528,249528,249528,280024,280024,249528,249528,280088,249624,280088,280088,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,249528,249528,249528,249528,249624,249624,249624,249624,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,249624,249624,249624,249624,249528,249528,249528,249528,280024,249528,249528,249528,249624,249624,249624,249624,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,354044520,64,1024,256,0.0625
246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,249752,249752,249752,249752,249752,249752,249752,249752,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,249144,249144,249144,249144,249144,249144,249144,249144,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,279704,279704,279704,279704,279704,279704,279704,279704,279768,279768,279768,279768,279768,279768,279768,279768,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279768,279768,279768,279768,279768,279768,279768,279768,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,279704,279704,279704,279704,279704,279704,279704,279704,249048,249048,249048,249048,249048,249048,249048,249048,248984,248984,248984,248984,248984,248984,248984,248984,248984,248984,248984,248984,248984,248984,248984,248984,279768,279768,279768,279768,279768,279768,279768,279768,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,248984,248984,248984,248984,248984,248984,248984,248984,279768,279768,279768,279768,279768,279768,279768,279768,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279768,279768,279768,279768,279768,279768,279768,279768,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,279704,279704,279704,279704,279704,279704,279704,279704,279768,279768,279768,279768,279768,279768,279768,279768,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,249048,249048,249048,249048,249048,249048,249048,249048,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,279704,279704,279704,279704,279704,279704,279704,279704,279768,279768,279768,279768,279768,279768,279768,279768,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279768,279768,279768,279768,279768,279768,279768,279768,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,279704,279704,279704,279704,279704,279704,279704,279704,279768,279768,279768,279768,279768,279768,279768,279768,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,249048,249048,249048,249048,249048,249048,249048,249048,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,279704,279704,279704,279704,279704,279704,279704,279704,249048,279768,279768,279768,279768,279768,279768,279768,248984,248984,248984,248984,248984,248984,248984,248984,279704,279704,279704,279704,279704,279704,279704,279704,279768,279768,279768,279768,279768,279768,279768,279768,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,279704,279704,279704,279704,279704,279704,279704,279704,249048,249048,249048,249048,249048,249048,249048,249048,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279704,279768,279768,279768,279768,279768,279768,279768,279768,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,250712,250712,250712,250712,250712,250712,250712,250712,279768,279768,279768,279768,279768,279768,279768,279768,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,249048,249048,249048,249048,249048,249048,249048,249048,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,216792,216792,216792,216792,216792,216792,216792,216792,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,250712,250712,250712,250712,250712,250712,250712,250712,250872,250872,250872,250872,250872,250872,250872,250872,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250872,250872,250872,250872,250872,250872,250872,250872,246936,246936,246936,246936,246936,246936,246936,246936,216728,216728,216728,216728,216728,216728,216728,216728,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,250712,250712,250712,250712,250712,250712,250712,250712,247832,247832,247832,247832,247832,247832,247832,247832,250712,250712,250712,250712,250712,250712,250712,250712,247832,247832,247832,247832,247832,247832,247832,247832,250872,250872,250872,250872,250872,250872,250872,250872,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247000,247000,247000,247000,247000,247000,247000,247000,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,250712,250712,250712,250712,250712,250712,250712,250712,247832,247832,247832,247832,247832,247832,247832,247832,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,250712,247832,247832,247832,247832,247832,247832,247832,247832,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,369144144,128,512,256,0.25
247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,246680,246680,246680,246680,246680,246680,246680,246680,246680,246680,246680,246680,246680,246680,246680,246680,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,250392,250392,250392,250392,250392,250392,247320,247320,247320,247320,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,350522152,256,256,256,1.0
247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,246744,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,246936,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,350072616,512,128,256,4.0
246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,246488,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,246552,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,350299944,1024,64,256,16.0
250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250904,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,250776,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,216536,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,340846376,2048,32,256,64.0
250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,250072,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249560,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,249624,17420,17420,17420,17420,17420,17420,17436,17420,17428,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,17428,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,323191152,4096,16,256,256.0
248344,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248344,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248600,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248088,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248088,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248088,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248088,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,248344,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17428,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,341632352,8192,8,256,1024.0
250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,226072,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,250136,221720,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,226072,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17428,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,327068232,16384,4,256,4096.0
229912,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,229912,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,238360,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17428,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,327429448,32768,2,256,16384.0
255256,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,255256,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,255256,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,255256,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,263704,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17428,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,362032456,65536,1,256,65536.0


==> img/Figure_raw_data/Figure_5_new__memory,_compute_set_/ipu_poplinLHSRHS_squared_memory_consumption.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255,256,257,258,259,260,261,262,263,264,265,266,267,268,269,270,271,272,273,274,275,276,277,278,279,280,281,282,283,284,285,286,287,288,289,290,291,292,293,294,295,296,297,298,299,300,301,302,303,304,305,306,307,308,309,310,311,312,313,314,315,316,317,318,319,320,321,322,323,324,325,326,327,328,329,330,331,332,333,334,335,336,337,338,339,340,341,342,343,344,345,346,347,348,349,350,351,352,353,354,355,356,357,358,359,360,361,362,363,364,365,366,367,368,369,370,371,372,373,374,375,376,377,378,379,380,381,382,383,384,385,386,387,388,389,390,391,392,393,394,395,396,397,398,399,400,401,402,403,404,405,406,407,408,409,410,411,412,413,414,415,416,417,418,419,420,421,422,423,424,425,426,427,428,429,430,431,432,433,434,435,436,437,438,439,440,441,442,443,444,445,446,447,448,449,450,451,452,453,454,455,456,457,458,459,460,461,462,463,464,465,466,467,468,469,470,471,472,473,474,475,476,477,478,479,480,481,482,483,484,485,486,487,488,489,490,491,492,493,494,495,496,497,498,499,500,501,502,503,504,505,506,507,508,509,510,511,512,513,514,515,516,517,518,519,520,521,522,523,524,525,526,527,528,529,530,531,532,533,534,535,536,537,538,539,540,541,542,543,544,545,546,547,548,549,550,551,552,553,554,555,556,557,558,559,560,561,562,563,564,565,566,567,568,569,570,571,572,573,574,575,576,577,578,579,580,581,582,583,584,585,586,587,588,589,590,591,592,593,594,595,596,597,598,599,600,601,602,603,604,605,606,607,608,609,610,611,612,613,614,615,616,617,618,619,620,621,622,623,624,625,626,627,628,629,630,631,632,633,634,635,636,637,638,639,640,641,642,643,644,645,646,647,648,649,650,651,652,653,654,655,656,657,658,659,660,661,662,663,664,665,666,667,668,669,670,671,672,673,674,675,676,677,678,679,680,681,682,683,684,685,686,687,688,689,690,691,692,693,694,695,696,697,698,699,700,701,702,703,704,705,706,707,708,709,710,711,712,713,714,715,716,717,718,719,720,721,722,723,724,725,726,727,728,729,730,731,732,733,734,735,736,737,738,739,740,741,742,743,744,745,746,747,748,749,750,751,752,753,754,755,756,757,758,759,760,761,762,763,764,765,766,767,768,769,770,771,772,773,774,775,776,777,778,779,780,781,782,783,784,785,786,787,788,789,790,791,792,793,794,795,796,797,798,799,800,801,802,803,804,805,806,807,808,809,810,811,812,813,814,815,816,817,818,819,820,821,822,823,824,825,826,827,828,829,830,831,832,833,834,835,836,837,838,839,840,841,842,843,844,845,846,847,848,849,850,851,852,853,854,855,856,857,858,859,860,861,862,863,864,865,866,867,868,869,870,871,872,873,874,875,876,877,878,879,880,881,882,883,884,885,886,887,888,889,890,891,892,893,894,895,896,897,898,899,900,901,902,903,904,905,906,907,908,909,910,911,912,913,914,915,916,917,918,919,920,921,922,923,924,925,926,927,928,929,930,931,932,933,934,935,936,937,938,939,940,941,942,943,944,945,946,947,948,949,950,951,952,953,954,955,956,957,958,959,960,961,962,963,964,965,966,967,968,969,970,971,972,973,974,975,976,977,978,979,980,981,982,983,984,985,986,987,988,989,990,991,992,993,994,995,996,997,998,999,1000,1001,1002,1003,1004,1005,1006,1007,1008,1009,1010,1011,1012,1013,1014,1015,1016,1017,1018,1019,1020,1021,1022,1023,1024,1025,1026,1027,1028,1029,1030,1031,1032,1033,1034,1035,1036,1037,1038,1039,1040,1041,1042,1043,1044,1045,1046,1047,1048,1049,1050,1051,1052,1053,1054,1055,1056,1057,1058,1059,1060,1061,1062,1063,1064,1065,1066,1067,1068,1069,1070,1071,1072,1073,1074,1075,1076,1077,1078,1079,1080,1081,1082,1083,1084,1085,1086,1087,1088,1089,1090,1091,1092,1093,1094,1095,1096,1097,1098,1099,1100,1101,1102,1103,1104,1105,1106,1107,1108,1109,1110,1111,1112,1113,1114,1115,1116,1117,1118,1119,1120,1121,1122,1123,1124,1125,1126,1127,1128,1129,1130,1131,1132,1133,1134,1135,1136,1137,1138,1139,1140,1141,1142,1143,1144,1145,1146,1147,1148,1149,1150,1151,1152,1153,1154,1155,1156,1157,1158,1159,1160,1161,1162,1163,1164,1165,1166,1167,1168,1169,1170,1171,1172,1173,1174,1175,1176,1177,1178,1179,1180,1181,1182,1183,1184,1185,1186,1187,1188,1189,1190,1191,1192,1193,1194,1195,1196,1197,1198,1199,1200,1201,1202,1203,1204,1205,1206,1207,1208,1209,1210,1211,1212,1213,1214,1215,1216,1217,1218,1219,1220,1221,1222,1223,1224,1225,1226,1227,1228,1229,1230,1231,1232,1233,1234,1235,1236,1237,1238,1239,1240,1241,1242,1243,1244,1245,1246,1247,1248,1249,1250,1251,1252,1253,1254,1255,1256,1257,1258,1259,1260,1261,1262,1263,1264,1265,1266,1267,1268,1269,1270,1271,1272,1273,1274,1275,1276,1277,1278,1279,1280,1281,1282,1283,1284,1285,1286,1287,1288,1289,1290,1291,1292,1293,1294,1295,1296,1297,1298,1299,1300,1301,1302,1303,1304,1305,1306,1307,1308,1309,1310,1311,1312,1313,1314,1315,1316,1317,1318,1319,1320,1321,1322,1323,1324,1325,1326,1327,1328,1329,1330,1331,1332,1333,1334,1335,1336,1337,1338,1339,1340,1341,1342,1343,1344,1345,1346,1347,1348,1349,1350,1351,1352,1353,1354,1355,1356,1357,1358,1359,1360,1361,1362,1363,1364,1365,1366,1367,1368,1369,1370,1371,1372,1373,1374,1375,1376,1377,1378,1379,1380,1381,1382,1383,1384,1385,1386,1387,1388,1389,1390,1391,1392,1393,1394,1395,1396,1397,1398,1399,1400,1401,1402,1403,1404,1405,1406,1407,1408,1409,1410,1411,1412,1413,1414,1415,1416,1417,1418,1419,1420,1421,1422,1423,1424,1425,1426,1427,1428,1429,1430,1431,1432,1433,1434,1435,1436,1437,1438,1439,1440,1441,1442,1443,1444,1445,1446,1447,1448,1449,1450,1451,1452,1453,1454,1455,1456,1457,1458,1459,1460,1461,1462,1463,1464,1465,1466,1467,1468,1469,1470,1471,total memory,m,n,k,aspect ratio
32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,49304,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,32924,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,32920,49304,33056,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33048,33056,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,17428,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,17428,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,17428,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,17428,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,42026612,32,32,32,1.0
245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,213400,213400,213400,213400,213400,213400,213400,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,213400,213400,213400,213400,213400,213400,213400,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,213400,213400,213400,213400,213400,213400,213400,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,245912,245912,245912,245912,245912,245912,245912,213400,213400,213400,213400,213400,213400,213400,213400,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,17428,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,17428,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,17428,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,17428,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,256627176,64,64,64,1.0
246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,246424,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,246424,246424,246424,246424,246424,246424,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,278936,213880,213880,213880,213880,213880,213880,213880,213880,213880,213880,213880,213880,213880,213880,213880,213880,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246040,246040,246040,246040,246040,246040,246040,246040,246040,246040,246040,246040,246040,246040,246040,246040,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246168,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246136,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246808,246040,246040,246040,246040,246040,246040,246040,246040,246040,246040,246040,246040,246040,246040,246040,246040,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,351739176,128,128,128,1.0
247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,246680,246680,246680,246680,246680,246680,246680,246680,246680,246680,246680,246680,246680,246680,246680,246680,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,250392,250392,250392,250392,250392,250392,247320,247320,247320,247320,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247256,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,247128,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,250264,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,247320,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,250392,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,350522152,256,256,256,1.0
251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,252952,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251800,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,251672,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264728,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,264984,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,17436,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17428,17420,366520104,512,512,512,1.0
315928,315928,315928,315928,315928,315928,315928,315928,315928,315928,315928,315928,315928,315928,315928,315928,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,345112,345112,345112,345112,345112,345112,345112,345112,345112,345112,345112,345112,345112,345112,345112,345112,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345112,345112,345112,345112,345112,345112,345112,345112,345112,345112,345112,345112,345112,345112,345112,345112,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,315928,315928,315928,315928,315928,315928,315928,315928,315928,315928,315928,315928,315928,315928,315928,315928,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,324856,324856,324856,324856,324856,324856,324856,324856,324856,324856,324856,324856,324856,324856,324856,324856,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348952,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,345880,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,348696,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,346648,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,505050960,1024,1024,1024,1.0
402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408344,408344,402200,408344,408344,408344,408344,408344,408344,408344,408344,408344,408344,402200,408344,408344,408600,408600,408600,408600,408600,408600,408600,408600,402456,408600,408600,408600,408600,408600,408600,408600,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,402456,408600,408600,408600,408600,408600,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,402456,408600,408600,408600,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,402456,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408344,408344,408344,408344,408344,408344,402200,408344,408344,408344,408344,408344,408344,408344,408344,408344,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,402456,408600,408600,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,408600,402456,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,408600,408600,408600,402456,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,408600,408600,408600,408600,408600,402456,408600,408600,408600,408600,408600,408600,408600,408600,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408344,408344,408344,408344,408344,408344,408344,408344,408344,408344,408344,408344,408344,408344,408344,408344,408600,408600,408600,408600,402456,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,402456,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,408600,408600,408600,408600,408600,402456,408600,408600,408600,408600,408600,408600,408600,408600,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,408600,408600,408600,408600,408600,408600,408600,402456,408600,408600,408600,408600,408600,408600,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408344,408344,402200,408344,408344,408344,408344,408344,408344,408344,408344,408344,408344,402200,408344,408344,408600,408600,408600,408600,408600,408600,408600,408600,402456,408600,408600,408600,408600,408600,408600,408600,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,402456,408600,408600,408600,408600,408600,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,402456,408600,408600,408600,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,402456,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,402200,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408344,408344,408344,408344,408344,408344,402200,408344,408344,408344,408344,408344,408344,408344,408344,408344,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,402456,408600,408600,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,408600,402456,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,408600,408600,408600,402456,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,408600,408600,408600,408600,408600,402456,408600,408600,408600,408600,408600,408600,408600,408600,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408344,408344,408344,408344,408344,408344,408344,408344,408344,408344,408344,408344,408344,408344,408344,408344,408600,408600,408600,408600,402456,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,402456,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,408600,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,408600,408600,408600,408600,408600,402456,408600,408600,408600,408600,408600,408600,408600,408600,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,407832,408600,408600,408600,408600,408600,408600,408600,408600,408600,402456,408600,408600,408600,408600,408600,408600,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,408088,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17420,17436,17420,587741328,2048,2048,2048,1.0
517656,517468,517448,517448,579672,579688,578936,562552,579708,579630,578936,578936,578936,578936,562552,578936,578920,578936,578920,578936,578920,578936,578920,578920,592616,592616,592616,592616,578936,546168,578936,578920,578936,578936,578936,578936,563064,578936,578936,578920,578936,578920,578936,578920,594152,594168,594152,594168,579724,578936,578936,546168,579516,578936,578920,578936,578936,579636,578936,578936,578936,579748,578920,578936,578920,578936,562536,578936,592616,592616,592616,592616,578936,546168,578936,578936,578936,578920,578936,578936,578936,578936,578936,578936,578936,578920,578936,578920,563944,594152,594152,594152,518472,518472,518472,502088,579960,579960,580472,580532,579944,579960,579960,579960,579960,579960,579960,580472,579944,579960,547176,579960,579944,579960,579944,579944,592616,562408,592616,592616,579960,579960,579960,579944,579960,579960,579960,579960,579960,579960,579960,579944,547192,579944,579960,579944,594152,594168,594152,594168,579960,579960,580472,579960,579960,579960,580080,564912,579960,579960,579960,580188,579960,579960,547176,580068,579944,579960,579944,579960,592616,592616,592616,592616,579960,579960,579960,579960,579960,563560,579960,579960,579960,579960,579960,579960,563576,579944,580236,579944,594152,594152,594152,594152,517448,517960,517448,517448,578936,579676,578936,562552,578920,579696,578936,578936,578936,579638,562552,578936,578920,578936,578920,578936,578920,578936,578920,578920,592616,592616,592616,592616,578936,546168,578936,578920,578936,578936,578936,578936,562552,578936,578936,578920,578936,578920,578936,578920,594152,594168,594152,594168,579644,578936,578936,546168,579608,579668,578920,578936,579724,579600,578936,578936,578936,579540,578920,578936,578920,579664,562580,578936,592616,592616,592616,592616,578936,546168,578936,578936,578936,578920,578936,578936,578936,578936,578936,578936,579628,578920,578936,578920,563944,594152,594152,594152,518984,519204,518472,502088,579960,579960,579960,579960,579944,579960,579960,579960,579960,579960,579960,580044,579944,579960,547176,579960,579944,579960,579944,579944,592616,562408,592616,592616,579960,579960,579960,579944,579960,579960,579960,579960,579960,579960,579960,579944,547192,579944,579960,579944,594152,594168,594152,594168,579960,579960,580068,580144,579960,579960,579944,565024,579960,579960,579960,580472,579960,579960,547176,580236,579944,579960,579944,580020,592616,592616,592616,592616,579960,579960,579960,579960,579960,563560,579960,579960,579960,579960,579960,579960,562456,579944,579960,579944,594152,594152,594152,594152,517960,517960,517480,517960,578936,578936,578936,562552,578920,578936,578936,579720,579692,578936,562552,578936,578920,578936,578920,578936,579620,578936,578920,578920,592616,592616,592616,592616,579716,546168,578936,578920,579728,579502,578936,578936,562700,579624,578936,578920,578936,579728,578936,578920,594152,594168,594152,594168,578936,578936,578936,546168,578936,578936,578920,578936,578936,578936,578936,578936,578936,578936,578920,578936,579596,578936,563200,578936,592616,592616,592616,592616,579548,546168,578936,578936,579612,578920,578936,578936,578936,579692,578936,578936,578936,579712,578936,578920,563944,594152,594152,594152,518472,518472,518472,502088,579960,579960,579960,579960,579944,579960,579960,580472,579960,579960,579960,579960,579944,579960,547176,579960,579944,579960,580068,579944,592616,562408,592616,592616,579960,579960,580084,579956,579960,579960,579964,580068,579960,579960,580000,580068,547192,579944,579960,580004,594152,594168,594152,594168,579960,579960,579960,579960,579960,579960,579944,564344,579960,579960,579960,579960,579960,579960,547176,579960,579944,579960,579944,579960,592616,592616,592616,592616,579960,579960,580100,579960,579960,563560,580668,580108,579960,579960,580228,579968,563576,579944,580472,580460,594152,594152,594152,594152,518216,517960,517964,517448,578936,578936,578936,562552,578920,578936,578936,578936,578936,578936,562552,578936,578920,578936,578920,578936,579572,578936,578920,578920,592616,592616,592616,592616,578936,546168,578936,578920,578936,579520,578936,578936,563064,579656,578936,578920,578936,579620,578936,578920,594152,594168,594152,594168,578936,578936,578936,546168,578936,578936,578920,578936,578936,578936,578936,578936,578936,578936,578920,578936,579712,578936,562816,578936,592616,592616,592616,592616,578936,546824,578936,578936,579684,579724,578936,578936,578936,579516,578936,578936,579620,579576,578936,578920,563944,594152,594152,594152,518472,518472,519216,502088,579960,579960,579960,579960,579944,579960,579960,580580,579960,579960,579960,579960,579944,579960,547176,579960,579944,579960,580456,579944,592616,562408,592616,592616,579960,579960,580472,580456,579960,579960,580210,580472,579960,579960,580066,580456,547192,579944,579960,580456,594152,594168,594152,594168,579960,579960,579960,579960,579960,579960,579944,564306,579960,579960,579960,579960,579960,579960,547176,579960,579944,579960,579944,579960,592616,592616,592616,592616,579960,579960,579960,579960,579960,563560,580252,579960,579960,579960,579960,579960,563576,579944,579960,579944,594152,594152,594152,594152,517448,517960,517448,517960,579564,579712,578936,562552,578920,578936,578936,578936,579708,579738,562552,578936,578920,579720,578920,578936,578920,579552,578920,578920,592616,592616,592616,592616,578936,546168,578936,578920,578936,578936,578936,578936,562552,578936,578936,578920,578936,578920,578936,578920,594152,594168,594152,594168,579608,578936,578936,546168,579720,578936,578920,578936,579740,578936,578936,578936,579640,579552,578920,578936,578920,579506,562536,578936,592616,592616,592616,592616,578936,546914,578936,578936,578936,578920,578936,578936,578936,578936,578936,578936,578936,578920,578936,578920,563944,594152,594152,594152,518984,518472,518472,502088,579960,579960,579996,579960,579944,579960,579960,580586,579960,579960,579960,580068,579944,579960,547176,579960,579944,579960,579944,579944,592616,562408,592616,592616,579960,579960,579960,579944,579960,579960,579960,579960,579960,579960,579960,579944,547192,579944,579960,579944,594152,594168,594152,594168,579960,579960,580472,579960,579960,579960,579944,578840,579960,579960,580044,579960,579960,579960,547176,580472,579944,579960,580024,580484,592616,592616,592616,592616,579960,579960,579976,580120,579960,563560,579960,580472,579960,579960,579960,579960,563576,579944,579960,579944,594152,594152,594152,594152,517448,518012,517448,517448,579688,578936,578936,562552,579700,578936,578936,578936,578936,579500,562552,578936,578920,579644,578920,578936,578920,579688,578920,578920,592616,592616,592616,592616,578936,546168,578936,578920,578936,578936,578936,578936,563184,578936,578936,578920,578936,578920,578936,578920,594152,594168,594152,594168,579708,578936,578936,546168,579672,578936,578920,578936,579486,578936,578936,578936,579528,579728,578920,578936,579556,579708,562836,578936,592616,592616,592616,592616,578936,546876,578936,578936,578936,578920,578936,578936,578936,578936,578936,578936,578936,578920,578936,578920,563944,594152,594152,594152,519016,518472,518472,502088,579960,579960,580560,579960,579944,579960,580112,579960,579960,579960,579982,580502,579944,579960,547176,580472,579944,579960,579944,580216,592616,562408,592616,592616,579976,579960,579960,579944,579960,579960,579960,579960,579960,579960,580032,579944,547192,579944,579960,579944,594152,594168,594152,594168,579960,579960,580058,579960,579960,579960,579944,600392,579960,579960,579960,579960,579960,579960,547176,579960,579944,579960,579944,580024,592616,592616,592616,592616,579960,579960,579960,579960,579960,563560,579960,579960,579960,579960,579960,579960,563576,579944,579960,579944,594152,594152,594152,594152,517684,517448,517960,517448,578936,579696,578936,562552,578920,578936,578936,578936,578936,578936,562552,578936,578920,578936,578920,578936,578920,578936,578920,578920,592616,592616,592616,592616,579672,546168,578936,578936,579684,578936,578936,578936,562552,579486,578936,578936,578920,579596,578920,578936,594152,594168,594152,594168,578936,579692,578936,546168,578936,579684,578936,578936,578936,578936,578936,578936,578936,578936,578936,578920,578936,578920,562552,578920,592616,592616,592616,592616,579684,546168,578936,578936,579716,578920,578936,578936,578936,579724,578936,578936,579508,579444,578936,578920,563944,594152,594152,594152,518472,518472,518472,502088,579960,579960,579960,579960,579944,579960,579960,580472,579960,579960,579960,579960,579944,579960,547176,579960,579944,579960,579944,579944,592616,562408,592616,592616,579960,579960,579960,579944,579960,579960,580152,579960,579960,579960,580172,579944,547192,579944,579984,579964,594152,594168,594152,594168,579960,579960,579960,579960,579960,579960,579944,564216,579960,579960,579960,579960,579960,579960,547176,579960,579944,579960,579944,579960,592616,592616,592616,592616,579960,579960,580472,579960,579960,563560,580620,579960,579960,579960,580524,579960,562120,579944,580472,579944,594152,594152,594152,594152,518168,517960,518180,517448,578936,578936,578936,562552,578920,578936,578936,578936,578936,578936,562552,578936,578920,578936,578920,578936,578920,578936,578920,578920,592616,592616,592616,592616,579580,546168,578936,578920,579708,578936,578936,578936,562552,579532,578936,578920,578936,579532,578936,578920,594152,594168,594152,594168,578936,578936,578936,546168,578936,579656,578920,578936,578936,578936,578936,578936,578936,578936,578920,579712,578920,578936,562536,578936,592616,592616,592616,592616,578936,546168,578936,578936,578936,578920,578936,578936,578936,578936,578936,578936,578936,578920,578936,578920,563944,594152,594152,594152,518472,518472,518472,502088,579960,579960,579960,579960,579944,579960,579960,580708,579960,579960,579960,579960,579944,579960,547176,579960,579944,579960,580204,579944,592616,562408,592616,592616,579960,579960,580472,579944,579960,579960,580184,579960,579960,579960,579980,580188,547192,579944,579960,579944,594152,594168,594152,594168,579960,579960,579960,579960,579960,579960,579944,564468,579960,579960,579960,579960,579960,579960,547176,579960,579944,579960,579944,579960,592616,592616,592616,592616,579960,579960,579960,579960,579960,563560,579964,579960,579960,579960,580016,579960,563576,579944,580096,579944,594152,594152,594152,594152,849625378,4096,4096,4096,1.0


==> img/Figure_raw_data/Figure_5_new__memory,_compute_set_/ipu_popsparse_LHSRHS_99_memory_consumption.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255,256,257,258,259,260,261,262,263,264,265,266,267,268,269,270,271,272,273,274,275,276,277,278,279,280,281,282,283,284,285,286,287,288,289,290,291,292,293,294,295,296,297,298,299,300,301,302,303,304,305,306,307,308,309,310,311,312,313,314,315,316,317,318,319,320,321,322,323,324,325,326,327,328,329,330,331,332,333,334,335,336,337,338,339,340,341,342,343,344,345,346,347,348,349,350,351,352,353,354,355,356,357,358,359,360,361,362,363,364,365,366,367,368,369,370,371,372,373,374,375,376,377,378,379,380,381,382,383,384,385,386,387,388,389,390,391,392,393,394,395,396,397,398,399,400,401,402,403,404,405,406,407,408,409,410,411,412,413,414,415,416,417,418,419,420,421,422,423,424,425,426,427,428,429,430,431,432,433,434,435,436,437,438,439,440,441,442,443,444,445,446,447,448,449,450,451,452,453,454,455,456,457,458,459,460,461,462,463,464,465,466,467,468,469,470,471,472,473,474,475,476,477,478,479,480,481,482,483,484,485,486,487,488,489,490,491,492,493,494,495,496,497,498,499,500,501,502,503,504,505,506,507,508,509,510,511,512,513,514,515,516,517,518,519,520,521,522,523,524,525,526,527,528,529,530,531,532,533,534,535,536,537,538,539,540,541,542,543,544,545,546,547,548,549,550,551,552,553,554,555,556,557,558,559,560,561,562,563,564,565,566,567,568,569,570,571,572,573,574,575,576,577,578,579,580,581,582,583,584,585,586,587,588,589,590,591,592,593,594,595,596,597,598,599,600,601,602,603,604,605,606,607,608,609,610,611,612,613,614,615,616,617,618,619,620,621,622,623,624,625,626,627,628,629,630,631,632,633,634,635,636,637,638,639,640,641,642,643,644,645,646,647,648,649,650,651,652,653,654,655,656,657,658,659,660,661,662,663,664,665,666,667,668,669,670,671,672,673,674,675,676,677,678,679,680,681,682,683,684,685,686,687,688,689,690,691,692,693,694,695,696,697,698,699,700,701,702,703,704,705,706,707,708,709,710,711,712,713,714,715,716,717,718,719,720,721,722,723,724,725,726,727,728,729,730,731,732,733,734,735,736,737,738,739,740,741,742,743,744,745,746,747,748,749,750,751,752,753,754,755,756,757,758,759,760,761,762,763,764,765,766,767,768,769,770,771,772,773,774,775,776,777,778,779,780,781,782,783,784,785,786,787,788,789,790,791,792,793,794,795,796,797,798,799,800,801,802,803,804,805,806,807,808,809,810,811,812,813,814,815,816,817,818,819,820,821,822,823,824,825,826,827,828,829,830,831,832,833,834,835,836,837,838,839,840,841,842,843,844,845,846,847,848,849,850,851,852,853,854,855,856,857,858,859,860,861,862,863,864,865,866,867,868,869,870,871,872,873,874,875,876,877,878,879,880,881,882,883,884,885,886,887,888,889,890,891,892,893,894,895,896,897,898,899,900,901,902,903,904,905,906,907,908,909,910,911,912,913,914,915,916,917,918,919,920,921,922,923,924,925,926,927,928,929,930,931,932,933,934,935,936,937,938,939,940,941,942,943,944,945,946,947,948,949,950,951,952,953,954,955,956,957,958,959,960,961,962,963,964,965,966,967,968,969,970,971,972,973,974,975,976,977,978,979,980,981,982,983,984,985,986,987,988,989,990,991,992,993,994,995,996,997,998,999,1000,1001,1002,1003,1004,1005,1006,1007,1008,1009,1010,1011,1012,1013,1014,1015,1016,1017,1018,1019,1020,1021,1022,1023,1024,1025,1026,1027,1028,1029,1030,1031,1032,1033,1034,1035,1036,1037,1038,1039,1040,1041,1042,1043,1044,1045,1046,1047,1048,1049,1050,1051,1052,1053,1054,1055,1056,1057,1058,1059,1060,1061,1062,1063,1064,1065,1066,1067,1068,1069,1070,1071,1072,1073,1074,1075,1076,1077,1078,1079,1080,1081,1082,1083,1084,1085,1086,1087,1088,1089,1090,1091,1092,1093,1094,1095,1096,1097,1098,1099,1100,1101,1102,1103,1104,1105,1106,1107,1108,1109,1110,1111,1112,1113,1114,1115,1116,1117,1118,1119,1120,1121,1122,1123,1124,1125,1126,1127,1128,1129,1130,1131,1132,1133,1134,1135,1136,1137,1138,1139,1140,1141,1142,1143,1144,1145,1146,1147,1148,1149,1150,1151,1152,1153,1154,1155,1156,1157,1158,1159,1160,1161,1162,1163,1164,1165,1166,1167,1168,1169,1170,1171,1172,1173,1174,1175,1176,1177,1178,1179,1180,1181,1182,1183,1184,1185,1186,1187,1188,1189,1190,1191,1192,1193,1194,1195,1196,1197,1198,1199,1200,1201,1202,1203,1204,1205,1206,1207,1208,1209,1210,1211,1212,1213,1214,1215,1216,1217,1218,1219,1220,1221,1222,1223,1224,1225,1226,1227,1228,1229,1230,1231,1232,1233,1234,1235,1236,1237,1238,1239,1240,1241,1242,1243,1244,1245,1246,1247,1248,1249,1250,1251,1252,1253,1254,1255,1256,1257,1258,1259,1260,1261,1262,1263,1264,1265,1266,1267,1268,1269,1270,1271,1272,1273,1274,1275,1276,1277,1278,1279,1280,1281,1282,1283,1284,1285,1286,1287,1288,1289,1290,1291,1292,1293,1294,1295,1296,1297,1298,1299,1300,1301,1302,1303,1304,1305,1306,1307,1308,1309,1310,1311,1312,1313,1314,1315,1316,1317,1318,1319,1320,1321,1322,1323,1324,1325,1326,1327,1328,1329,1330,1331,1332,1333,1334,1335,1336,1337,1338,1339,1340,1341,1342,1343,1344,1345,1346,1347,1348,1349,1350,1351,1352,1353,1354,1355,1356,1357,1358,1359,1360,1361,1362,1363,1364,1365,1366,1367,1368,1369,1370,1371,1372,1373,1374,1375,1376,1377,1378,1379,1380,1381,1382,1383,1384,1385,1386,1387,1388,1389,1390,1391,1392,1393,1394,1395,1396,1397,1398,1399,1400,1401,1402,1403,1404,1405,1406,1407,1408,1409,1410,1411,1412,1413,1414,1415,1416,1417,1418,1419,1420,1421,1422,1423,1424,1425,1426,1427,1428,1429,1430,1431,1432,1433,1434,1435,1436,1437,1438,1439,1440,1441,1442,1443,1444,1445,1446,1447,1448,1449,1450,1451,1452,1453,1454,1455,1456,1457,1458,1459,1460,1461,1462,1463,1464,1465,1466,1467,1468,1469,1470,1471,total memory,m,n,k,sparsity,aspect ratio
49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49368,49304,49304,49304,49304,49304,49304,49304,49304,49304,49304,49304,49304,49304,49304,49304,49304,32832,17811,17811,17811,17811,17811,17827,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17827,18511,31787105,32,32,32,1.0
49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49496,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,32832,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17819,17811,17819,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17827,18511,52591617,64,64,64,1.0
49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49692,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,49432,32832,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17827,18511,71105361,128,128,128,1.0
50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,50548,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,49688,32832,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17835,18511,73292257,256,256,256,1.0
55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,55192,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,54552,32832,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17827,18511,78784081,512,512,512,1.0
113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,113448,32832,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17823,17811,17823,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17827,18511,160890449,1024,1024,1024,1.0
371000,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370928,370920,370928,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370928,370920,370416,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370416,370920,370928,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370928,370920,370928,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370928,370408,370928,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370928,370920,370928,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370928,370920,370416,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370416,370920,370928,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370928,370920,370928,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370928,370408,370928,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370928,370920,370928,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370928,370920,370416,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370416,370920,370928,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370928,370920,370928,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,370920,370920,370920,370920,370408,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369904,369384,369904,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,369904,369896,369904,369896,369384,369896,369896,369896,369896,369384,369896,369896,369896,369896,369384,32804,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17811,17835,18511,534399509,2048,2048,2048,1.0


==> img/Figure_raw_data/Figure_5_new__memory,_compute_set_/memory_consumption_butterfly_native.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255,256,257,258,259,260,261,262,263,264,265,266,267,268,269,270,271,272,273,274,275,276,277,278,279,280,281,282,283,284,285,286,287,288,289,290,291,292,293,294,295,296,297,298,299,300,301,302,303,304,305,306,307,308,309,310,311,312,313,314,315,316,317,318,319,320,321,322,323,324,325,326,327,328,329,330,331,332,333,334,335,336,337,338,339,340,341,342,343,344,345,346,347,348,349,350,351,352,353,354,355,356,357,358,359,360,361,362,363,364,365,366,367,368,369,370,371,372,373,374,375,376,377,378,379,380,381,382,383,384,385,386,387,388,389,390,391,392,393,394,395,396,397,398,399,400,401,402,403,404,405,406,407,408,409,410,411,412,413,414,415,416,417,418,419,420,421,422,423,424,425,426,427,428,429,430,431,432,433,434,435,436,437,438,439,440,441,442,443,444,445,446,447,448,449,450,451,452,453,454,455,456,457,458,459,460,461,462,463,464,465,466,467,468,469,470,471,472,473,474,475,476,477,478,479,480,481,482,483,484,485,486,487,488,489,490,491,492,493,494,495,496,497,498,499,500,501,502,503,504,505,506,507,508,509,510,511,512,513,514,515,516,517,518,519,520,521,522,523,524,525,526,527,528,529,530,531,532,533,534,535,536,537,538,539,540,541,542,543,544,545,546,547,548,549,550,551,552,553,554,555,556,557,558,559,560,561,562,563,564,565,566,567,568,569,570,571,572,573,574,575,576,577,578,579,580,581,582,583,584,585,586,587,588,589,590,591,592,593,594,595,596,597,598,599,600,601,602,603,604,605,606,607,608,609,610,611,612,613,614,615,616,617,618,619,620,621,622,623,624,625,626,627,628,629,630,631,632,633,634,635,636,637,638,639,640,641,642,643,644,645,646,647,648,649,650,651,652,653,654,655,656,657,658,659,660,661,662,663,664,665,666,667,668,669,670,671,672,673,674,675,676,677,678,679,680,681,682,683,684,685,686,687,688,689,690,691,692,693,694,695,696,697,698,699,700,701,702,703,704,705,706,707,708,709,710,711,712,713,714,715,716,717,718,719,720,721,722,723,724,725,726,727,728,729,730,731,732,733,734,735,736,737,738,739,740,741,742,743,744,745,746,747,748,749,750,751,752,753,754,755,756,757,758,759,760,761,762,763,764,765,766,767,768,769,770,771,772,773,774,775,776,777,778,779,780,781,782,783,784,785,786,787,788,789,790,791,792,793,794,795,796,797,798,799,800,801,802,803,804,805,806,807,808,809,810,811,812,813,814,815,816,817,818,819,820,821,822,823,824,825,826,827,828,829,830,831,832,833,834,835,836,837,838,839,840,841,842,843,844,845,846,847,848,849,850,851,852,853,854,855,856,857,858,859,860,861,862,863,864,865,866,867,868,869,870,871,872,873,874,875,876,877,878,879,880,881,882,883,884,885,886,887,888,889,890,891,892,893,894,895,896,897,898,899,900,901,902,903,904,905,906,907,908,909,910,911,912,913,914,915,916,917,918,919,920,921,922,923,924,925,926,927,928,929,930,931,932,933,934,935,936,937,938,939,940,941,942,943,944,945,946,947,948,949,950,951,952,953,954,955,956,957,958,959,960,961,962,963,964,965,966,967,968,969,970,971,972,973,974,975,976,977,978,979,980,981,982,983,984,985,986,987,988,989,990,991,992,993,994,995,996,997,998,999,1000,1001,1002,1003,1004,1005,1006,1007,1008,1009,1010,1011,1012,1013,1014,1015,1016,1017,1018,1019,1020,1021,1022,1023,1024,1025,1026,1027,1028,1029,1030,1031,1032,1033,1034,1035,1036,1037,1038,1039,1040,1041,1042,1043,1044,1045,1046,1047,1048,1049,1050,1051,1052,1053,1054,1055,1056,1057,1058,1059,1060,1061,1062,1063,1064,1065,1066,1067,1068,1069,1070,1071,1072,1073,1074,1075,1076,1077,1078,1079,1080,1081,1082,1083,1084,1085,1086,1087,1088,1089,1090,1091,1092,1093,1094,1095,1096,1097,1098,1099,1100,1101,1102,1103,1104,1105,1106,1107,1108,1109,1110,1111,1112,1113,1114,1115,1116,1117,1118,1119,1120,1121,1122,1123,1124,1125,1126,1127,1128,1129,1130,1131,1132,1133,1134,1135,1136,1137,1138,1139,1140,1141,1142,1143,1144,1145,1146,1147,1148,1149,1150,1151,1152,1153,1154,1155,1156,1157,1158,1159,1160,1161,1162,1163,1164,1165,1166,1167,1168,1169,1170,1171,1172,1173,1174,1175,1176,1177,1178,1179,1180,1181,1182,1183,1184,1185,1186,1187,1188,1189,1190,1191,1192,1193,1194,1195,1196,1197,1198,1199,1200,1201,1202,1203,1204,1205,1206,1207,1208,1209,1210,1211,1212,1213,1214,1215,1216,1217,1218,1219,1220,1221,1222,1223,1224,1225,1226,1227,1228,1229,1230,1231,1232,1233,1234,1235,1236,1237,1238,1239,1240,1241,1242,1243,1244,1245,1246,1247,1248,1249,1250,1251,1252,1253,1254,1255,1256,1257,1258,1259,1260,1261,1262,1263,1264,1265,1266,1267,1268,1269,1270,1271,1272,1273,1274,1275,1276,1277,1278,1279,1280,1281,1282,1283,1284,1285,1286,1287,1288,1289,1290,1291,1292,1293,1294,1295,1296,1297,1298,1299,1300,1301,1302,1303,1304,1305,1306,1307,1308,1309,1310,1311,1312,1313,1314,1315,1316,1317,1318,1319,1320,1321,1322,1323,1324,1325,1326,1327,1328,1329,1330,1331,1332,1333,1334,1335,1336,1337,1338,1339,1340,1341,1342,1343,1344,1345,1346,1347,1348,1349,1350,1351,1352,1353,1354,1355,1356,1357,1358,1359,1360,1361,1362,1363,1364,1365,1366,1367,1368,1369,1370,1371,1372,1373,1374,1375,1376,1377,1378,1379,1380,1381,1382,1383,1384,1385,1386,1387,1388,1389,1390,1391,1392,1393,1394,1395,1396,1397,1398,1399,1400,1401,1402,1403,1404,1405,1406,1407,1408,1409,1410,1411,1412,1413,1414,1415,1416,1417,1418,1419,1420,1421,1422,1423,1424,1425,1426,1427,1428,1429,1430,1431,1432,1433,1434,1435,1436,1437,1438,1439,1440,1441,1442,1443,1444,1445,1446,1447,1448,1449,1450,1451,1452,1453,1454,1455,1456,1457,1458,1459,1460,1461,1462,1463,1464,1465,1466,1467,1468,1469,1470,1471,total memory,m,n,k,aspect ratio
49184,49368,33144,49368,49368,49368,49368,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,48650728,64,64,64,1.0
49224,49184,49224,49184,49232,49184,49224,49184,49232,33144,49224,49184,49232,49184,49224,49248,49248,49248,49248,49248,49248,49248,49248,49192,49224,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,49224,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,49216,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49220,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,66021092,128,128,128,1.0
49352,49360,49360,49360,49328,49360,49368,49360,49360,49360,49360,49312,49360,49312,49360,49360,49360,49368,49328,49360,49328,49344,49360,49360,49368,49360,49360,49368,49360,49368,49360,49360,49360,49360,49368,49360,49360,49360,49360,49368,49360,49368,49360,49232,49368,49216,49368,49232,33304,49368,33304,49368,49232,33304,49368,33304,49368,33304,49216,49368,49232,49368,49216,33320,49360,33304,49216,33304,49232,49360,49216,49360,49232,33280,49216,33304,49360,33304,49360,33288,49232,49360,49216,49360,49232,33304,49360,33304,49360,33304,49216,49360,49232,33344,49216,33304,49360,33304,49360,33304,49240,49360,33312,49216,33304,49232,49360,49216,33280,49232,33280,49216,33336,49360,33304,49360,33344,49232,33280,49216,49360,49232,33320,49360,33304,49360,33344,49216,33280,49232,49360,49216,33304,49360,33304,49360,33344,49208,49360,49216,49360,49232,33296,49216,33304,49360,33344,49360,33320,49232,49360,33304,49360,33344,49232,49360,49216,49360,49232,33344,49360,33304,49360,33312,49216,49360,49232,49360,49216,33344,49360,33304,49360,33304,49232,49360,49216,49360,49232,33344,49216,33304,49360,33304,49360,33288,49232,49360,49216,49360,49232,33304,49216,33304,49360,33304,49216,49360,49232,49360,33304,49216,49360,49232,49360,49216,33304,49360,33304,49360,33304,49232,33280,49216,49360,49232,33280,49216,33304,49360,33304,49216,33288,49232,49360,49216,49360,49232,33304,49216,33304,49360,33256,49216,49360,49232,49360,49216,33296,49360,33304,49360,33304,49232,49360,49216,49360,49232,33280,49216,33304,49360,49232,33280,49216,33304,49360,33328,49216,33288,49232,49360,49216,49360,49232,33304,49360,33312,49360,33304,49216,49360,49232,49360,49216,33296,49232,33304,49360,33304,49232,49360,49216,49360,49232,33280,49216,33336,49360,33304,49216,33344,49232,49360,49216,33288,49232,33344,49360,33304,49232,33320,33304,49360,33344,49232,33304,49216,49360,49232,33344,49216,33296,49360,33344,49216,33304,49232,49360,49216,33336,49208,33280,49216,33344,49360,33304,49360,33288,49232,49360,49216,49360,49232,33344,49360,33304,49360,33304,49216,49360,49232,33280,49216,33304,49360,33304,49360,33304,49232,49360,33304,49216,33304,49232,49360,49216,49360,49232,33280,49216,33304,49360,33304,49360,33312,49232,49360,49216,33304,49232,33304,49360,33304,49232,33304,49216,49360,49232,33336,49216,33296,49360,33304,49360,33304,49232,49360,49216,33344,49232,33280,49216,33304,49232,33304,49360,33256,49232,49360,49216,49360,33320,49232,33280,49216,49360,49232,33304,49360,33304,49360,33312,49216,49360,49232,33344,49216,33328,49360,33304,49360,33344,49232,49360,49216,49360,49232,33328,49216,33304,49360,33344,49360,33200,49232,49360,49216,49360,49232,33304,49360,33344,49360,33304,49216,49360,49232,49360,49216,33296,49360,33344,49360,49216,33344,49360,33304,49360,33344,49232,49360,49216,33280,49232,33344,49216,33304,49232,33336,49360,33288,49232,49360,49216,49360,49232,33304,49216,33304,49360,33304,49216,49360,49232,49360,49216,33296,49232,33304,49360,33304,49232,49360,49216,49360,49232,33280,49216,33304,49360,33304,33344,49216,33304,49208,33304,49360,33288,49232,49360,49216,49360,49232,33304,49360,33304,49360,33304,49216,49360,49232,49360,49216,33296,49360,33304,49360,33304,49232,49360,49216,49360,49232,33280,49216,33304,49360,33304,49360,33288,49232,49360,49216,33344,49232,33312,49360,33304,49360,33312,49216,49360,33336,49360,33304,49216,49360,49232,49360,49216,33296,49360,33336,49360,33304,49232,49360,49216,49360,49232,33280,49216,33320,49360,33304,49216,33344,49232,49360,49216,33280,49232,33304,49360,33304,49232,33344,49216,49360,49232,33280,49216,33328,49360,33304,49216,33344,49232,49360,49216,49360,49240,49232,49360,49216,49360,49232,33280,49216,33320,49360,33304,49360,33296,49232,49360,49216,33280,49232,33344,49360,33304,49360,33304,49216,49360,49232,33280,49216,33344,49360,33304,49360,33304,49232,49360,49216,33280,49232,33344,49216,33304,49360,33304,49216,33288,49232,49360,49216,33328,49232,33304,49360,49216,33304,49232,33304,49360,33304,49232,33304,49216,49360,49232,33288,49216,33296,49360,33304,49216,33304,49232,49360,49216,49360,49232,33280,49216,33304,49232,33312,49360,33160,49232,49360,49216,49360,49232,33304,49360,33304,49232,33304,49216,49360,49232,49360,49216,33296,49360,33304,49216,33304,33296,49360,33304,49360,33328,49232,49360,49216,33344,49232,33280,49216,33304,49360,33312,49360,33288,49232,49360,49216,49360,49232,33304,49360,33328,49360,33304,49216,49360,49232,49360,49216,33296,49360,33344,49216,33304,49232,49360,49216,33328,49232,33280,49216,33344,49360,33304,49360,33296,49240,49232,33344,49360,33288,49232,49360,49216,49360,49232,33304,49216,33344,49360,33304,49216,49360,49232,49360,49216,33296,49232,33344,49360,33304,49232,49360,49216,33344,49232,33280,49216,33320,49360,33304,49360,33288,49232,49360,49216,49360,49232,33304,49360,33304,49360,33304,49216,49360,49232,49360,33304,49216,49360,49232,49360,49216,33296,49360,33304,49360,33304,49232,49360,49216,49360,49232,33320,49216,33304,49360,33304,49360,33304,49232,49360,49216,49360,49232,33304,49360,33304,49360,33304,49216,49360,49232,49360,49216,33296,49360,33304,49360,33304,49232,33280,49216,49360,49232,33296,49216,33304,49360,49232,33280,49216,33304,49360,33304,49216,33336,49232,49360,49216,33344,49232,33344,49360,33304,49360,33344,49216,49360,49232,49360,49216,33328,49360,33304,49360,33344,49232,49360,49216,49360,49232,33320,49216,33304,49360,33344,49360,33288,49232,49360,49216,49360,49232,33304,49360,33344,49360,49232,33344,49360,33304,49360,33344,49216,49360,49232,49360,49216,33344,49360,33304,49360,33312,49232,49360,49216,49360,49232,33344,49216,33304,49360,33304,49216,33288,49232,49360,49216,33344,49232,33304,49360,33304,49232,33304,49216,49360,49232,33344,49216,33296,49360,33304,49360,33304,49232,49360,33304,49216,33304,49232,49360,49216,33312,49232,33296,49216,33304,49360,33304,49216,33288,49232,49360,49216,49360,49232,33304,49360,33304,49232,33304,49216,49360,49232,49360,49216,33296,49360,33304,49360,33304,49232,49360,49216,49360,49232,33280,49216,33312,49360,33304,49360,33336,49232,49360,33344,49360,33288,49232,49360,49216,49360,49232,33304,49360,33336,49232,33304,49216,49360,49232,33280,49216,33296,49360,33320,49216,33304,49232,49360,49216,33280,49232,33280,49216,33312,49360,33304,49360,33344,49232,33320,49216,49360,49232,33344,49360,33304,49360,33344,49216,33336,49232,49360,49216,33344,49360,49232,33344,49216,33296,49360,33344,49360,33304,49232,49360,49216,49360,49232,33280,49216,33344,49360,33304,49360,33288,49232,49360,49216,49360,49232,33344,49360,33304,49360,33304,49216,49360,49232,49360,49216,33336,49360,33304,49360,33304,49232,49360,49216,49360,49232,33304,49216,33304,49360,33304,33280,49216,33304,49360,33304,49360,33288,49232,33344,49216,49360,49232,33304,49360,33304,49360,33304,49216,33344,49232,49360,49216,33296,49360,33304,49360,33320,49232,33280,49216,49360,49232,33280,49216,33304,49360,33304,49216,33288,49232,49360,49216,49360,49208,33304,49360,33304,49360,33304,33232,49360,33304,49360,33328,49216,49360,49232,49360,49216,33296,49360,33304,49360,33320,49232,49360,49216,49360,49232,33328,49216,33304,49360,33344,49216,33288,49232,49360,49216,49360,49232,33304,49360,33344,49360,33304,49216,49360,49232,49360,49216,33296,49360,33344,49360,33304,49232,49360,49216,49360,33344,49232,33280,49216,49360,49232,33344,49216,33304,49360,33344,49216,33288,49232,49360,49216,33344,49232,33304,49360,33336,49232,33304,49216,49360,49232,33344,49216,33296,49360,33304,49216,33304,49232,49360,49216,49360,49232,33280,49216,33304,49360,33304,49360,33296,49232,49360,49216,49360,49232,33304,49360,49216,49360,49232,33304,49360,33304,49360,33304,49216,49360,49232,49360,49216,33296,49360,33304,49360,33304,49232,49360,49216,49360,49232,33280,49216,33304,49360,33304,49360,33296,49232,49360,49216,33344,49232,33304,49360,33304,49232,33304,49216,49360,49232,49360,49216,33312,49360,33304,49360,49216,33296,49360,33328,49216,33304,49232,49360,49216,33280,49232,33280,49216,33344,49360,33304,49360,49360,49360,49360,49352,49360,49360,49360,49360,49360,49360,49328,49320,49360,49360,49360,49360,49360,49360,49296,49360,49360,49360,49360,49360,49360,49360,49264,49304,49360,49360,49360,49360,49360,49360,49360,49304,49360,49360,49360,49360,49360,49360,49232,49304,49360,49360,49360,49360,49360,49360,49232,49360,49360,49360,49360,49360,49360,49360,49264,49360,49360,49360,49360,49360,49360,49360,49296,49304,49360,49360,49360,49360,49360,49360,49328,49328,49360,49360,49360,49360,49360,49360,49352,49360,49360,49216,33336,49232,49360,49216,33296,49360,33304,49360,33304,49232,33304,49216,49360,49232,33280,49216,33304,49232,33304,49216,33152,49232,33280,49216,33280,49232,33304,49216,33304,49232,33304,49216,33280,49232,33280,49216,33296,49232,33304,49216,33304,49232,33280,49216,33280,49232,33280,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,64739296,256,256,256,1.0
49888,49896,49896,49896,49536,49576,49896,49896,49896,49536,49608,49896,49896,49896,49552,49624,49896,49896,49896,49584,49640,49568,49896,49896,49608,49656,49584,49896,49896,49624,49664,49608,49896,49896,49656,49680,49640,49896,49896,49680,49696,49664,49728,49896,49896,49712,49688,49744,49896,49744,49896,49712,49752,49896,49768,49736,49736,49768,49720,49800,49752,49760,49784,49744,49808,49752,49792,49800,49776,49896,49760,49816,49888,49896,49848,49784,49840,49824,49896,49856,49808,49888,49840,49896,49872,49832,49896,49848,49872,49896,49904,49896,49856,49896,49896,49896,49896,49872,49896,49896,49896,49896,49888,49904,49896,49904,49896,49896,49896,49896,49896,49896,49896,49904,49896,49904,49896,49896,49896,49896,49904,49896,49896,49904,49896,49896,49896,49896,49896,49896,49904,49896,49896,49904,49896,49896,49896,49896,49904,49896,49904,49896,49896,49904,49896,49896,49896,49896,49904,49896,49896,49896,49896,49904,49896,49896,49896,49896,49904,49896,49904,49896,49896,49904,49896,49896,49896,49896,49904,49896,49904,49896,49896,49904,49896,49888,49896,49896,49904,49896,49904,34760,49232,34736,49216,34736,49232,34840,49216,34416,49232,34744,49216,34728,34400,49216,34736,49232,34544,49216,34480,49904,34840,49216,34840,49232,34736,49216,34560,49224,49216,49904,49232,34584,49216,34784,49232,34840,49216,34840,49232,49904,49216,49904,49232,34800,34736,49232,49904,49216,34816,49904,34840,49216,34840,49232,34736,49216,34736,49232,34832,49904,49232,49904,49216,34840,49904,34840,49216,34824,49232,49896,49216,34736,49232,34840,49896,34840,34736,49216,34840,49232,34840,49216,34792,49232,49896,49216,34736,49232,34840,49216,34264,49224,49216,34840,49232,34256,49216,34416,49232,34736,49216,34736,49232,34840,49216,34240,49232,34440,34840,49232,34240,49216,49896,49232,34320,49216,34624,49896,34840,49216,34256,49232,49896,49224,49232,34272,49216,49896,49232,34288,49216,34784,49896,34840,49216,34840,49232,49896,49216,34640,34312,49216,49896,49232,34736,49216,34816,49896,34840,49216,34840,49232,49896,49216,34736,49232,34832,49896,49232,34736,49216,34840,49896,34840,49896,34824,49232,49896,49216,34736,49232,34840,49896,49208,49896,49216,34840,49896,34840,49216,34792,49232,34736,49216,34736,49232,34840,49896,34840,34736,49216,34840,49232,34496,49216,34760,49232,49896,49216,34736,49232,34840,49216,34520,49224,49216,34840,49232,34536,49216,34736,49232,34344,49216,34264,49896,34840,49216,34568,49232,49896,34840,49232,34840,49216,49896,49232,34336,49216,34784,49896,34840,49216,34584,49232,49896,49224,49896,34840,49216,49896,49232,34736,49216,34816,49888,34840,49216,34840,49232,49896,49216,49896,34840,49216,49896,49232,34736,49216,34840,49896,34840,49216,34520,49232,49896,49216,49896,49224,49216,49888,49232,34736,49216,34840,49232,34840,49216,34792,49232,34736,49216,34400,49232,34840,49896,49232,34736,49216,34840,49232,34664,49216,34456,49232,34736,49216,34736,49232,34840,49896,49232,34440,49216,34840,49232,34632,49216,49896,49232,34248,49216,34456,49232,34840,49216,34608,49224,49896,34840,49888,34592,49216,34736,49232,34736,49216,34784,49896,34840,49216,34544,49232,49896,34840,49232,34840,49216,49896,49232,49896,49216,34816,49896,34840,49216,34840,49232,49896,49224,49896,34840,49216,49896,49232,34736,49216,34840,49896,34840,49216,34824,49232,49896,49216,34728,34808,49216,34736,49232,49888,49216,34840,49232,34840,49216,34544,49232,34736,49216,34248,49224,49216,34736,49232,34736,49216,34840,49232,34536,49216,34760,49232,49896,49216,34736,49232,34840,34568,49232,34432,49216,34840,49232,34840,49216,34736,49232,34352,49216,34752,49896,34840,49224,49232,34400,49896,34840,49896,34840,49216,49896,49232,34736,49216,34784,49896,34840,49216,34840,34800,49896,34840,49232,34512,49216,49896,49232,34736,49216,34816,49896,34840,49216,34840,49224,49888,34840,49232,34840,49216,49896,49232,34736,49216,34840,49896,34840,49216,34824,49232,49896,34368,49232,34808,49216,34736,49232,34496,49216,34840,49232,34840,49216,34792,49232,34736,49216,34728,34776,49216,49896,49232,34736,49216,34840,49232,34416,49216,34624,49232,49896,49216,34736,49224,49216,34616,49232,34448,49216,34840,49896,34448,49216,49896,49232,34592,49216,34752,49896,34840,34736,49232,34768,49896,34840,49232,34472,49216,49896,49232,34736,49216,34784,49896,34840,49224,49208,34800,49896,34840,49232,34440,49216,49896,49232,34736,49216,34816,49232,34840,49216,34840,34832,49896,34840,49888,34840,49216,34736,49232,34736,49216,34840,49896,34840,49216,34824,49224,49216,34440,49232,34408,49216,34736,49232,34544,49216,34840,49896,34456,49216,34360,49232,34728,34464,49232,34776,49216,49896,49232,34736,49216,34840,49232,34840,49216,34760,49232,49896,49224,49232,34256,49216,34456,49232,34616,49216,34840,49896,34424,49216,49896,49232,49896,49216,34752,49896,49216,49896,49232,34768,49896,34840,49232,34840,49216,49896,49232,34736,49216,34784,49896,49216,34736,49232,34800,49896,34840,49232,34840,49216,49896,49232,34520,49216,34816,49896,34840,49224,49232,34832,49216,34840,49232,34840,49216,34736,49232,34736,49216,34840,49232,34840,49216,34304,34840,49216,34504,49232,34296,49216,34736,49232,34584,49216,34840,49896,34480,49216,34272,49224,49216,34472,49232,34272,49216,49896,49232,34736,49216,34840,49232,34472,49216,34280,49232,49896,34488,49232,34288,49216,49896,49232,34736,49216,34840,49232,34840,49216,49896,49232,34736,49224,49232,49896,49216,34736,49232,34768,49896,34840,49896,34544,49216,34736,49232,49896,49216,34784,49896,49216,34736,49232,34800,49216,34840,49232,34544,49216,49896,49232,34736,49216,34816,49896,49216,34736,49232,34544,49896,34840,49232,34544,49216,34736,49232,34736,49216,34840,49896,34840,34384,49232,34840,49216,34544,49232,34808,49216,34736,49232,34328,49216,34840,49232,34568,49224,49232,34840,49216,34840,49232,34776,49216,34736,49232,34736,49216,34840,49232,34840,49896,34752,34840,49896,34640,49232,34640,49216,34736,49232,34736,49216,34840,49896,34664,49216,49896,49232,49896,34840,49232,49896,49216,34736,49232,34768,49896,34840,49896,34840,49216,49896,49232,34376,49224,49208,49896,49216,34368,49232,34800,49896,34840,49232,34840,49216,49896,49232,34344,49216,34816,49896,49216,34736,49232,34832,49216,34840,49232,34736,49216,49896,49232,34736,49216,34840,49896,49216,34304,49232,34840,49896,34840,49232,34688,49216,34736,49232,34312,49216,34840,49232,34840,34736,49232,34840,49216,34584,49232,34608,49216,34736,49232,49896,49216,34840,49896,34560,49224,49208,34840,49216,34544,49232,34744,49216,34736,49232,34736,49216,34840,49232,34512,49216,49896,34840,49216,34504,49232,49896,49216,34736,49232,34768,49896,34840,49232,34496,49216,49896,49224,49216,34504,49232,49896,49216,34736,49232,34800,49896,34840,49232,34520,49216,49896,49232,49896,34840,49232,49896,49216,34576,49232,34832,49896,34840,49232,34840,49216,49896,49232,34608,49224,49232,49896,49216,34600,49232,34840,49896,34312,49232,34808,49216,34736,49232,34648,49216,34840,49896,49216,34736,49232,34840,49216,34840,49896,34776,49216,34736,49232,49888,49216,34840,49232,34840,49896,49232,34840,49896,34232,49232,34440,49216,34648,49232,34736,49216,34840,49896,34840,49224,49896,34840,49216,34840,49232,49896,49216,34296,49232,34768,49896,34840,49232,34840,49216,49896,34840,49216,34840,49232,49896,49216,34712,49232,34568,49896,34840,49232,34320,49216,34736,49224,49216,34840,49232,49896,49216,34232,49232,34832,49216,34840,49232,34352,49216,49896,49232,34728,34360,49232,34736,49216,34656,49232,34840,49896,34360,49232,34384,49216,34736,49232,49896,49224,49232,34736,49216,49896,49232,34840,49896,34376,49232,34776,49216,34736,49232,49896,49216,34840,34736,49216,34736,49232,34840,49216,34840,49232,34744,49216,34736,49232,34736,49216,34840,49224,49216,34752,49896,34840,49216,34840,49232,34736,49216,34736,49232,34768,49896,34840,49232,34456,34784,49896,34840,49216,34840,49232,49896,49216,34464,49232,34544,49896,34840,49232,34840,49216,49896,34840,49216,34840,49232,34736,49216,34456,49232,34832,49896,34840,49896,34840,49216,49896,49224,49216,34824,49232,49896,49216,34408,49232,34840,49216,34688,49232,34488,49216,34736,49232,49896,34792,49232,34736,49216,34736,49232,34840,49216,34840,49232,34776,49216,49896,49232,34736,49224,49208,34736,49216,34736,49232,34840,49896,34640,49232,34744,49216,34736,49232,34736,49216,34840,34256,49216,34752,49896,34840,49896,34840,49232,49896,49216,34280,49232,34768,49896,34840,49224,49216,34496,49896,34840,49216,34576,49232,34736,49216,34312,49232,34520,49896,34840,49232,34840,34528,49896,34840,49216,34840,49232,49896,49216,34736,49232,34832,49216,34840,49232,34520,49224,49896,34840,49216,34536,49232,34736,49216,34376,49208,34840,49216,34840,49896,34808,49216,34728,34840,49216,34792,49232,34736,49216,34736,49232,34840,49896,34840,49232,34776,49216,34736,49224,49216,34760,49232,49896,49216,34736,49232,34840,49216,34184,49232,34744,49216,34224,49232,34736,33496,33496,33560,33496,33496,33496,33560,64690400,512,512,512,1.0
52024,52032,50640,52032,50640,52040,50640,52040,51904,50640,52032,50648,52040,50640,50752,52040,50648,52040,50640,50784,52032,52032,51840,50688,52032,52040,52032,50640,52040,52032,52032,52032,50656,50792,50640,52032,50736,50760,52040,50696,52032,50648,50888,52040,50792,52016,51752,50824,52040,52032,52032,50824,52032,52040,52032,50704,50928,50640,50864,51944,51832,52040,50736,52040,50672,50920,52040,50840,52040,50776,50968,52040,52032,52040,51896,50904,52040,52032,50752,51032,50848,52032,52032,50848,52040,50784,52040,51888,50944,52040,50888,52032,50816,51096,52040,50984,52040,50920,51040,52040,52032,51888,52032,50976,52040,52032,50888,52040,50864,52040,52032,50992,52040,50928,52040,51888,51088,52040,51024,52040,50968,52032,52040,52040,52040,51064,52040,52040,52040,52040,52040,52032,52040,52040,52040,52040,52040,52040,52040,52040,52040,52032,52040,52040,52040,52040,52040,52040,52040,52040,52040,51328,52040,51200,52040,52040,52040,52040,52040,52040,52040,52040,52032,52040,52040,52040,52040,52040,52040,52040,52040,51152,52032,52040,52040,52040,52040,52040,52040,52040,52040,52040,52032,52040,52040,51224,52040,51160,52040,52040,52040,52040,51264,52040,52040,52040,52040,52040,52040,51296,52040,52040,52032,52040,52040,52040,52040,52040,52040,52040,51320,52040,52032,52040,52040,51304,52040,52040,52040,52040,52040,52040,52032,52040,52040,52040,52040,51440,52040,52040,52040,52040,51544,51472,52040,52040,51408,52040,52040,52040,52040,52040,52040,51448,52040,52040,52040,52040,52040,52040,52040,52040,52040,52032,52040,51576,51592,52040,52040,51456,52040,52040,52040,52032,51552,52040,51488,52040,52040,52040,52040,52040,52040,52032,51792,52040,52040,52040,52040,51728,52040,52040,52040,51728,52040,52040,52040,52040,52040,52040,52040,52040,51704,52032,51632,52040,52040,51808,52040,52040,52040,51672,51872,52032,52040,52040,52040,52040,52040,52112,51648,52040,52040,52040,52032,52040,52040,51680,52040,52040,51840,52040,52040,52040,52032,52000,52040,52040,52040,51816,51944,52040,52040,52040,51920,51880,52040,52040,51784,52040,51776,52040,52040,51888,52032,51824,52040,52040,51984,52040,52040,52040,52040,52032,52032,52300,52040,51960,52016,52040,52040,51832,52040,52032,52032,52040,51416,52040,52032,52040,52040,52040,52040,52032,52032,52040,52032,52040,52040,52040,52040,52032,52040,52040,52032,52032,52040,52040,52040,52040,52040,52032,52040,52040,51568,52032,52032,52040,52388,52040,52040,52032,52040,52040,52032,52032,52040,52040,52040,52040,52040,52212,52024,52040,52032,52032,52040,52032,52040,52032,52040,52040,51568,52040,52032,52032,52040,52032,52040,52032,52040,52040,52040,52040,52040,52032,51568,52040,52040,52040,52032,52040,52032,52040,52040,52024,52040,52316,52040,52040,52032,52040,52032,52040,52040,52024,52040,52032,52040,52040,52040,52040,52040,52040,52040,52040,52032,52040,52032,52040,52096,52040,52040,52040,52040,52032,52032,52040,52032,52040,52360,52040,52040,52032,52040,52040,52032,52032,52040,52040,52040,52040,52040,52032,52040,52040,52024,52040,52032,52040,52040,52040,52040,52040,52040,52040,52024,52040,52032,52040,52032,51968,52040,52032,52040,52032,52124,52040,52032,52032,52040,52032,52040,52032,52032,52040,52024,52040,52032,52032,52040,52032,52040,52032,51928,52040,52024,52040,52032,52032,52040,52032,52032,52040,51920,52040,52032,52024,52040,52032,52040,52032,52032,52040,52032,52040,52032,52024,52040,52032,52040,52032,52348,52040,52032,52040,52032,52024,52040,52032,52032,52040,52032,52040,52032,52032,52040,52024,52040,52032,52032,52040,52032,52040,52032,52032,52040,52024,52040,52032,52032,52040,52032,52032,52040,52032,52040,52024,52032,52040,52032,52040,52032,52032,52040,52032,52040,52024,52032,52040,52032,52040,52032,52032,52040,52032,52040,52024,52032,52040,52032,52032,52040,52032,52040,52032,52032,52040,52016,52040,52032,52032,52040,52032,52040,52032,52032,52040,52024,52040,52032,52032,52040,52032,52032,52032,52032,52032,52024,52032,52040,51864,52040,52032,52032,52040,52032,52040,52024,52032,52040,52032,52040,52032,52032,52040,52032,52040,52024,52032,52032,52032,52032,52040,52032,52040,52032,52032,52032,52032,52032,52032,52032,52040,52032,52040,52032,52032,52032,52032,52040,52032,52032,52040,52032,54768,52032,52032,52040,52024,52032,52040,52032,52040,52032,52032,52040,52032,52040,54776,52032,52040,52032,52040,52032,52032,52040,52032,52040,54824,52032,53692,52032,56944,52040,52032,52032,52032,52032,52032,52032,52040,52032,53748,52040,52032,52040,53960,49240,52032,52032,52040,49232,49232,52040,52032,52040,49232,49232,52032,52032,49216,52040,49232,52040,52032,49224,52064,49232,52032,52032,49232,52040,49232,52040,52032,49232,52040,52032,52032,52032,49232,52040,54396,46304,52040,49232,52040,49216,49216,52032,49232,52040,49216,52032,52040,49240,52040,49216,49216,52032,52032,52040,49216,49216,52040,49232,52040,52032,49216,52032,52032,49216,52040,49216,52032,49232,49216,52040,49224,52032,49232,52032,52040,49368,52040,49232,49216,52040,49232,52032,52032,54228,52040,49368,49232,52860,46980,52040,49232,52024,52040,49216,52040,52032,49232,52040,49216,52040,49240,49232,52040,49216,52040,52032,49224,52040,52032,52040,49232,52032,52032,49216,49232,52040,49216,52040,49224,52032,52040,49216,52032,49232,52032,52040,49216,52040,49232,49232,52040,52032,52032,52032,52032,52040,47176,52040,49232,49232,52040,52032,49224,52040,49232,52040,52032,52032,52040,49232,52040,49216,49232,52040,49224,52040,52032,49232,52040,52032,52040,49216,49232,52040,49216,49216,52040,49232,52040,49216,49216,52040,49240,52040,52032,52032,52040,49232,52040,52032,49216,52040,49232,52040,52032,49216,52040,49232,52040,49216,49224,52040,52032,52024,52040,49232,52040,49232,52032,52040,49232,52040,52032,49216,52040,52032,52040,52032,49216,52040,52032,52040,49216,46976,52040,49232,49232,52040,49216,52040,49232,52032,52040,49216,52040,49240,52032,52040,49216,52040,52032,49224,52040,49216,52040,52032,49216,52040,49216,52040,49232,49216,52040,49224,49232,52040,49216,52040,49232,49240,52040,49216,52040,49232,49232,52040,49216,52040,52032,49232,52040,52032,52040,49232,49232,52040,49216,49224,52040,49232,52040,52032,49232,52040,49232,52040,52032,52032,52040,49224,52040,52032,49232,52040,52024,52032,52032,49232,52032,52032,52032,49224,49232,52032,52024,52032,52032,49240,52032,52032,52032,52032,49232,52032,49216,52032,52032,52032,52032,52032,49216,52032,49232,52032,52024,49224,52032,52032,49216,52032,49232,52032,49232,49216,52024,49232,52032,49224,49216,52032,49232,52032,52032,49216,52024,49232,52032,52032,47036,52032,49232,52032,49216,49216,52032,49232,49232,52032,49216,52032,52032,49232,52032,49216,52032,49232,49224,52032,49216,52032,52032,49216,52032,49216,52032,52024,49216,52032,52032,52032,52032,49216,52032,52032,49240,52024,49216,52032,52032,52032,52032,49216,52032,52032,49232,52024,46912,52032,52032,49232,52032,52032,52032,52032,49232,52024,52032,52032,52032,49232,52032,52032,49232,52032,49224,52024,52032,52032,52032,52032,52032,52032,49232,52032,49216,52024,52032,49232,52032,52032,52032,52032,52032,52032,49216,49216,52024,49232,52032,49216,49216,52032,49232,52032,46628,52032,52024,49232,52032,52032,52032,52032,49232,52032,52032,49232,52024,52032,49216,52032,49232,52032,49224,49216,52032,49232,52024,52032,52032,52032,49232,52032,52032,49216,52032,52032,52024,52032,49216,52032,52032,52032,52032,52032,52032,52032,49232,52032,49216,52032,52032,49224,52032,49216,52032,52032,52024,52032,49216,52032,52032,49216,52032,49224,52032,49232,49216,52032,52032,49240,52032,49216,52032,52032,49232,52032,49216,52024,52032,49232,52032,46680,52032,52032,49232,52032,49216,52024,52032,49232,52032,52032,52032,49240,49232,52032,52032,52024,52032,52032,52032,52032,49232,52032,49216,52032,52032,49232,52032,52032,52032,52032,49232,52032,49216,52032,52032,49240,52032,52032,52032,52032,49232,52032,52032,52032,52032,49232,52032,52032,49216,52032,49232,52032,52032,49224,52032,52024,52032,52032,49232,52032,52032,52032,52032,52032,52032,52032,49216,52032,49232,52032,52032,46312,52032,49232,52032,52032,52024,52032,49232,52032,52032,49216,52032,49240,52032,52032,49216,52032,52032,52032,49216,52032,52032,52032,49224,52032,49216,52032,52032,49216,52032,49216,52032,52032,49216,52032,52024,52032,52032,49216,52032,52032,52032,49232,49216,52032,49232,49232,52032,52032,49216,52032,49232,52032,47004,52032,52024,49232,52032,49216,52032,52032,49232,52032,49216,52032,52024,49232,52032,52032,52032,52032,49224,52032,52032,52032,52032,49216,52032,52032,49232,52032,49216,52032,49224,52032,52032,52024,52032,52032,49240,52032,52032,52032,52032,52032,52032,52024,49216,52032,49232,52032,52032,52032,52032,49212,49212,52024,52032,52032,49232,52032,52032,49232,52032,49232,52032,52024,49232,52032,52032,52032,49216,49232,52032,52032,46600,52024,49232,49232,52032,49216,52032,49232,52032,52032,52032,52024,52032,52032,52032,49216,52032,49232,52032,52032,49216,52032,49232,49216,35672,75725820,1024,1024,1024,1.0
130876,142496,136152,142488,132335,142496,135916,143492,122932,149355,140844,148132,126496,148828,122884,142496,137864,143336,130260,148083,140360,142496,127164,133924,138080,142496,135828,146444,128004,146684,139984,145876,135060,147012,123644,142496,135348,142496,135724,148240,135880,144488,137040,144284,139668,142496,133952,138252,142496,135952,146620,128020,146728,139968,145992,135120,147660,123668,142496,135368,142496,135752,148780,132604,144640,137116,147780,139724,142496,130596,142496,136120,142488,132348,142496,135984,147372,126324,149288,140828,142496,126516,149320,126348,142912,137876,146676,130244,148384,140364,142496,127164,130608,136920,136128,139564,132316,130136,135916,135260,122932,137400,140844,146192,126496,136960,122900,131276,137864,135016,130260,140428,140360,145188,127164,132044,138080,132172,135828,134576,128004,138840,139984,148272,135060,138716,123644,130660,135348,137556,135724,140404,135920,132556,137012,136556,139704,129128,132028,138252,135868,135952,134744,128052,139036,140012,148400,135120,139316,123684,129368,135368,137640,135752,140992,132604,132792,137116,140020,139724,128988,130596,136980,136120,139608,132348,130268,135984,139220,126324,137440,140828,146168,126516,137472,126348,134816,137860,138388,130244,140084,140364,145220,127164,130608,129568,136128,140976,132316,140008,135916,139676,122932,141028,140844,132072,126496,135108,122884,139172,137864,133516,130260,136828,140360,131076,127164,130596,138080,139764,135828,143020,128004,127288,139984,131484,135060,135800,123644,139148,135348,131388,135756,137492,135924,119708,137016,132535,139724,127680,130596,138224,140044,135952,143300,128052,139664,140012,131480,135120,132900,129244,124316,127068,143364,125176,137624,130004,130688,127556,143588,128460,125140,125596,137812,125736,141180,128596,139508,125848,139772,127124,140400,129472,140332,124340,134984,127968,135340,127284,129992,126784,136776,129436,139660,125140,125596,127240,125740,126576,128564,125452,125780,128900,128564,126636,129536,129192,124320,127000,128620,125148,127288,129980,126800,127452,129480,128420,125140,125596,127216,125728,126564,128588,125452,125784,128896,128540,126604,124544,129220,124356,127048,128644,125180,127244,129968,126832,127468,129520,128516,125172,125596,127304,125824,126688,128716,125500,125808,128924,128580,126664,124568,129244,124316,127068,128656,125176,127272,130004,126872,127556,124476,128460,125140,125596,127236,125736,126580,128596,125452,125848,128988,127124,126596,129472,129212,124340,127040,127968,125164,127284,129992,126784,127488,129436,128480,125140,125596,127240,125740,126576,128564,125452,125780,128900,128564,126636,129536,129192,124320,127000,128620,125148,127288,129980,126800,127452,129480,128420,125140,125596,127216,125728,126564,128588,125452,125784,128896,128540,126604,124544,129220,124356,127048,128644,125180,127244,129968,126832,127476,129524,128432,125140,125596,127304,125824,126688,128684,125468,125808,128924,128580,126664,124568,129244,124316,127068,128656,125176,127272,130004,126872,127556,124476,128460,125140,125596,127236,125736,126580,128596,125452,125848,128988,127124,126596,129472,129212,124340,127040,127968,125164,127284,129992,126784,127488,129436,128480,125140,118508,127240,127972,126576,131144,125452,127624,128900,131640,126636,131896,129192,127296,127000,131584,125148,129564,129980,129180,127452,132272,128420,126996,125596,129484,125728,129456,128588,127420,125784,131536,128540,129088,124544,132360,124356,129120,128644,127108,127260,132244,126832,130680,129524,131380,125140,125596,129860,125824,129672,128684,127436,125788,119664,128580,129132,124568,132432,124316,129144,128632,127220,127272,132364,126848,130776,124476,131392,125140,130444,127236,127928,126580,131224,125452,127676,128988,131592,126596,132312,129212,127236,127040,131700,125164,129528,129992,129092,127488,132260,128480,126956,128084,127240,129476,126576,132620,125452,129076,128900,143772,126636,139792,129192,127332,127000,143784,125148,131048,129980,130680,127452,133712,128420,128468,125596,130936,125728,130228,128588,128860,125784,132964,128540,130572,124544,139696,124356,130568,128644,128576,127260,133660,126820,131420,129524,139240,125140,125596,131304,125824,130384,128684,128888,125788,132572,128580,130592,124568,139768,124316,130596,128656,128688,127272,133816,126872,131532,124512,139336,125140,128060,127236,129444,126580,132724,125452,129192,128988,143788,126596,140244,129212,127328,127040,143852,125164,131024,129992,130568,127488,133672,128504,128428,129552,127240,136796,126576,144064,125452,136444,128916,140920,126636,141248,129192,135204,127000,140908,125148,138380,129996,142104,127452,141036,128420,139884,125596,138796,125728,138100,128588,136768,125784,140680,128540,142040,124560,141204,124356,142060,128644,136304,127260,141560,126820,139292,129540,140716,125140,125596,139200,125824,138316,128684,136784,125788,140284,128580,142048,124552,141256,124316,142048,128656,136368,127272,141692,126872,139396,124496,140764,125140,129472,127260,136740,126580,144096,125452,136492,128952,140984,126596,141308,129236,135228,127040,141068,125164,138360,129992,142024,127488,141040,128504,139852,125596,138852,125740,138068,128560,136656,125772,140232,128584,141936,129516,141136,124304,141484,128620,136208,127284,141544,126800,138900,129480,140712,125140,129472,127216,136668,126564,143988,125452,136344,128896,140964,126604,141156,129220,135116,127048,140976,125148,137944,129948,142060,127476,141036,128428,140048,129524,127296,136900,126688,144144,125468,136428,128904,141064,126664,141800,129244,135184,127068,140972,125176,138408,130004,142160,127584,141040,128460,139868,125596,138888,125736,138068,128592,136792,125848,140772,127168,141936,129472,141104,124324,142000,127968,136324,127284,141560,126784,139272,129436,140712,125140,125596,130964,125740,130200,128560,128792,125772,132524,128584,130516,129516,139708,124304,130064,128620,128544,127284,133672,126800,131008,129480,139224,125140,128000,127216,129328,126564,132536,125452,128976,128896,143760,126604,133288,129220,127240,127048,143776,125148,130552,129948,130580,127476,133688,128428,128580,128088,127296,129556,126688,132704,125468,129060,128904,143852,126664,140332,129244,127280,127068,143772,125176,131052,130004,130704,127584,133740,128460,128428,125596,131032,125736,130212,128592,128920,125848,133092,127168,130500,129472,139660,124324,130568,127968,128624,127284,133664,126784,131388,129436,139228,125140,125596,129476,125740,129404,128560,127308,125772,119636,128584,129024,129516,132312,124304,123080,128620,127028,127284,132188,126800,130244,129480,131332,125140,130440,127216,127848,126564,131068,125452,127524,128896,131612,126604,123432,129220,127156,127048,131592,125148,124252,129948,129088,127476,132172,128428,127116,138864,127296,128064,126688,131212,125468,127560,128904,131744,126664,132392,129244,127212,127068,131604,125176,129572,130004,129244,127584,132224,128460,126952,125596,129528,125736,129408,128592,127420,125848,131612,127168,129016,129472,132324,124324,129148,127968,127172,127284,132196,126784,130644,129436,131344,125140,125596,127240,125740,126576,128560,125452,125772,128900,128584,126636,129516,129188,124304,127000,128620,125148,127284,129980,126800,127452,129480,128416,125140,125596,127216,125728,126564,128584,125452,125776,128896,128568,126604,124544,129220,124340,127048,128644,125148,127256,129948,126820,127476,129524,128428,125140,125596,127296,125824,126688,128680,125468,125780,128904,128608,126664,124568,129244,124316,127068,128656,125176,127268,130004,126872,127584,124512,128460,125140,125596,127260,125736,126580,128592,125452,125848,128988,127168,126596,129472,129184,124324,127040,127968,125164,127284,130012,126784,127488,129436,128476,125140,125596,127240,125740,126576,128560,125452,125772,128900,128584,126636,129516,129188,124304,127000,128620,125148,127284,129980,126800,127452,129480,128416,125140,125596,127216,125728,126564,128584,125452,125776,128896,128568,126604,124544,129220,124340,127048,128644,125148,127256,129948,126820,127476,129524,128428,125140,125596,127296,125824,126688,128680,125468,125780,128904,128608,126664,124568,129244,124316,127068,128656,125176,127268,130004,126872,127584,124512,128460,125140,125596,127260,125736,126580,128592,125452,125848,128988,127168,126596,129472,129184,124324,127040,127968,125164,127284,130012,126784,127488,129436,128476,125140,125596,127240,139224,126576,142408,125452,138884,128900,143268,126636,129516,129188,124304,127000,143192,125148,137436,129980,130468,127452,140072,128416,125140,125596,137652,125728,136300,128584,139396,125776,142960,128568,140376,124544,143644,124340,134884,128644,135348,127256,129948,126820,141488,129524,142912,125140,125596,137956,125824,141212,128680,139348,125800,128924,128608,140324,124568,143640,124316,134888,128656,138580,127268,132868,126872,136808,124512,139532,125140,125596,127260,139136,126580,132416,125452,137200,128988,143172,126596,132656,129184,124324,127040,143256,125164,137340,130012,130324,127488,140028,128476,125140,127056,127240,128400,126576,131596,125452,128068,128900,132104,126636,132268,129188,127668,127000,132032,125148,130000,129980,129648,127452,132668,128416,127396,125596,129952,125728,129904,128584,127868,125776,131960,128568,129568,124544,132868,124340,129592,128644,127568,127256,132720,126832,131164,129524,131848,125140,125596,130252,125848,130056,128712,127820,125800,131476,128608,129528,124568,132816,124316,129560,128656,127584,127268,132740,126872,131232,124512,131836,125140,126980,127260,128356,126580,131568,125452,128092,128988,132068,126596,132696,129184,127604,127040,132084,125164,129904,130012,129484,127488,132588,128500,127308,128908,127240,130292,126576,143420,125452,129952,128916,140296,126636,140552,129188,128100,127000,133880,125148,137772,129996,141480,127452,140416,128416,129252,125596,131808,125728,131044,128584,129720,125776,140060,128568,141388,124560,134672,124340,141404,128644,135720,127240,140976,126856,132340,129428,133756,125176,125576,132136,125848,131232,128680,129672,125756,139596,128608,141352,124552,140564,124316,141364,128656,129460,127268,141012,126872,138772,124496,133712,125140,128832,127260,130228,126580,143436,125452,129936,128952,140344,126596,140596,129208,128072,127040,133944,125164,137664,130012,141312,127488,140332,128500,129206,192316350,2048,2048,2048,1.0
400764,430588,402932,410224,404984,419692,405588,410888,397460,422647,404732,423176,395856,415868,411132,419536,408004,414912,400723,424211,411380,413632,396911,412928,411492,417815,397444,415348,404132,424128,395896,412364,403764,418864,410100,409692,400144,428995,402560,422964,398324,411532,409308,426528,398676,409535,412980,411708,418052,397532,415880,404224,424264,395912,412436,403880,419036,410208,409876,400200,429223,402700,423204,398432,411724,409456,426648,398720,409411,400484,430468,402948,410200,405012,419576,405640,410916,397527,422980,404872,423244,395872,415884,411280,419680,408112,414996,400780,424220,411420,413760,396911,400496,428036,402912,407676,404960,420768,405588,408400,397460,420168,404732,420760,395856,413484,411148,417124,408004,412532,400723,421748,411380,411192,396911,410520,411492,415323,397444,412964,404108,421668,395896,409948,403764,419468,410100,407272,400144,426515,402560,420484,398324,409092,409288,424056,398684,407115,410564,411708,415656,397532,413460,404224,421864,395912,410028,403880,419648,410224,407452,400200,426795,402700,420784,398432,409360,409456,424288,398720,407051,400496,428112,402964,407828,405036,420736,405656,408492,397544,420627,404888,420820,395888,413516,411296,417280,408112,412624,400787,421816,411420,411440,396911,408404,426156,417512,405828,420680,418916,406816,406548,408500,418320,404924,418888,397012,411620,422348,415220,405660,410660,400308,419868,410819,409336,406799,408684,423816,413483,411556,411084,416508,419884,396988,408088,416676,417644,411364,405424,413388,424724,412912,418652,399564,407300,425680,422275,411068,405259,408772,424256,413828,413680,411680,416728,420068,406328,408228,404232,417832,426792,405620,401376,424943,403916,418980,399720,407528,425912,422432,399852,405207,410300,426260,417628,405956,404516,418860,406856,406628,398624,418715,405128,418984,411216,411632,412496,415436,405804,410764,400356,419936,410876,409532,404832,410304,424184,419351,403776,420912,416856,419384,404512,410336,416272,419048,416840,413104,409660,424160,413192,418188,408640,417131,417868,424928,407280,406719,406648,425604,411503,407368,409040,418312,417788,408152,406092,417736,415612,418312,403368,411252,422716,414752,416624,410192,405248,419456,420260,408924,403223,406736,426140,411848,407552,409620,418584,418028,408164,406216,418248,415788,418460,403588,411376,422980,415060,416928,410348,405500,419700,420448,409144,403159,410192,424272,419460,404000,421396,416852,419376,404604,410476,416736,419308,416956,413092,409612,424352,413456,418340,408760,417179,417912,425056,407536,406735,412116,422324,411752,401944,417232,415012,418204,402672,412164,414440,415920,415000,403756,407796,422979,411352,417000,406764,411132,416016,420347,405440,408527,404804,424284,416063,409188,420568,417032,415936,409940,404248,416448,418760,417016,406532,409972,420883,413448,414776,408940,411232,418172,424832,407644,401371,404904,424824,416436,409416,415636,417280,416232,410020,404384,416972,418984,417184,406796,410076,421199,413792,415116,409088,411484,418392,418652,407872,401324,412032,422428,411863,402132,409872,415072,418220,402776,412307,414915,416132,415156,409916,407776,423164,411632,417188,406880,411159,416056,420451,405672,408559,409276,423200,414040,412828,411660,417352,420460,405548,408588,419312,418208,426056,406032,412628,425263,414244,419316,411600,407923,424964,422679,410328,395787,393156,414620,399672,396464,397616,405896,402348,397244,391400,406068,404660,411612,389424,399552,413924,405888,401208,397776,393392,410608,411436,397928,389632,393156,415080,403032,396656,397732,406136,409184,397236,397328,406540,404820,411732,395768,399688,414160,406224,408632,397944,400700,410812,411596,398088,389584,399184,408156,406351,390164,404380,399292,409128,390608,398084,406992,408524,412252,396076,392736,414780,404632,408176,398264,400168,403940,415007,391336,395799,401580,408148,408512,390116,406128,399312,410948,390500,400192,399680,410520,404756,398380,392752,416944,399260,410184,390976,402375,403916,417087,391268,398015,393156,416808,399672,398652,397616,408080,402348,399448,391400,408236,401540,413824,389424,401748,407924,408100,401208,399980,393392,412820,408212,400124,389648,393156,417272,399792,398836,397668,408324,402424,399472,391400,408736,401604,413952,389488,401876,408032,408424,401280,400156,393404,413060,408308,400360,389584,401464,408156,408599,390164,406612,399292,411376,390576,400335,399656,410764,404892,398304,392736,416984,399376,410404,391000,402388,403920,417199,391320,397991,403460,408148,410363,390116,408008,399312,412816,390500,402088,399680,412416,404756,400240,392752,418795,399260,412044,390992,404239,403916,418959,391268,399895,393156,418688,399672,400564,397616,410000,402348,401312,391400,410200,401540,415728,389424,403628,407924,410020,401208,401864,393392,414668,408212,402008,389632,393156,419168,399792,400724,397668,410236,402424,401380,391400,410588,401604,415844,389488,403768,408032,410280,401280,402052,393404,414900,408292,402168,389584,403300,408156,410455,390164,408444,399292,413244,390576,402203,399656,412628,404892,400216,392736,418912,399376,412244,391000,404263,403920,419087,391320,399859,393292,418759,399660,400580,397716,410083,402436,401284,391528,410212,401564,415688,389504,403544,407960,410016,401212,401992,393456,414620,408144,402068,389692,403460,408124,410327,390244,408004,399388,413216,390684,402236,399716,412448,404776,400220,392908,418732,399304,412040,391148,404224,403916,419136,391496,400064,403552,408392,410628,390320,408564,399504,413436,390652,402292,399840,412504,404840,400360,392964,418936,399436,412256,391240,404328,404080,419240,391560,399952,393292,418839,399696,400704,397768,410163,402488,401432,391572,410571,401652,415824,389588,403600,408144,410132,401308,402044,393512,414672,408184,402212,389692,393292,416879,399660,398712,397716,408211,402436,399416,391528,408328,401548,413860,389504,401696,407960,408184,401212,400088,393456,412736,408144,400164,389692,401564,408124,408503,390244,406140,399388,411340,390684,400368,399716,410608,404776,398332,392908,416860,399304,410096,391148,402320,403916,417264,391496,398184,401684,408392,408772,390320,406676,399504,411520,390636,400428,399840,410616,404840,398460,392964,417076,399436,410384,391240,402464,404080,417400,391560,398072,393292,416967,399696,398852,397768,408259,402488,399564,391572,408728,401652,413948,389588,401732,408144,408272,401308,400144,393512,412788,408200,400328,389692,393292,414659,399676,396492,397716,406000,409228,397204,397408,406100,404796,411612,395840,399456,413936,405920,407972,397852,400760,410524,411304,397968,389692,399364,408124,406280,390244,403912,399396,409116,399340,398152,399716,408352,412180,396096,400148,414612,404536,407876,398428,400088,409196,415008,391496,395944,399424,411696,406536,390320,404432,404240,409292,390676,398200,399856,408392,412216,396264,400244,414836,404788,408156,398536,400204,404104,415144,398744,395852,393292,414743,399696,396628,397784,406048,402504,397356,391572,406504,404916,411748,389588,399560,408176,406048,408588,397944,393544,410532,411328,398120,389692,395180,412379,401976,399388,405196,403696,404896,400096,393808,403808,404040,409320,391856,397088,410284,403552,403636,395492,395860,408168,410500,395580,391488,402132,409920,403891,392212,401544,401656,406760,393056,401652,401756,406044,407276,399956,395268,412248,401600,405524,393536,403256,406236,412664,393716,398752,402248,410724,404188,392340,407596,401840,406932,392908,401760,402076,406056,407296,400108,395328,412516,401828,405800,393644,403384,406328,412788,393860,398672,394984,412384,401887,399440,400020,403667,404744,400148,393756,404139,404132,414532,391768,397156,410416,403700,403712,395572,395804,408216,410528,395752,391380,396964,413580,403752,397448,401480,404947,406680,398184,395576,405036,405804,412572,393692,398384,412128,404832,405464,396792,397687,409472,412356,400872,393324,400292,411740,405104,394072,405212,403491,407948,394888,399832,403608,404144,409140,398136,397124,413456,403440,406720,395388,401424,408080,410832,395560,396924,400404,412548,405388,394184,405772,403672,408148,394764,399888,403924,404200,409152,398268,397180,413684,403656,406984,395476,401556,408188,410948,395692,396824,396852,413671,403728,397604,401872,404947,406584,398316,395603,405424,405976,412700,393600,398452,412244,405000,405564,396856,397648,409524,412396,401072,393208,398956,411788,405740,397540,403496,404568,408676,396312,397584,407168,407792,410688,395668,400524,414124,405012,407468,398900,399703,409664,414352,399004,395316,393292,413763,403236,396060,404960,405495,406076,396896,397980,405588,405304,411116,396256,399124,414480,405444,408388,397384,401172,410096,411996,397544,395044,400492,414572,403516,396176,405496,405684,406252,396776,398012,405912,405332,411152,396392,399164,411832,405668,405164,397488,401256,410192,412112,397684,396908,398808,411484,405744,397692,403860,404568,408608,396428,397603,404335,407976,410824,395596,400568,414256,405140,407576,398992,399667,409656,414400,399168,395240,400772,408188,407556,390244,405340,399416,410100,390608,399416,399752,409624,404776,397468,392868,416000,399340,409276,391172,401519,403936,416136,391444,397148,393292,415560,399660,397852,397704,407319,402436,398668,391548,407444,401588,413000,389504,400924,407984,407276,401212,399228,393460,411884,408212,399384,389740,393292,416400,399752,397976,397752,407516,402512,398592,391548,407712,401572,412952,389576,401008,408088,407468,401284,399332,393456,412044,408252,399488,389692,400648,408196,407595,390292,405652,399400,410480,390708,399463,399728,409736,404912,397404,392880,416052,399384,409320,391196,401435,403940,416180,391496,397008,403100,408188,409887,390244,407672,399416,412488,390608,401736,399752,411984,404776,399804,392852,418324,399340,411616,391172,403831,403936,418472,391444,399472,393292,417895,399660,400192,397704,409639,402436,401004,391548,409760,401564,415244,389504,403220,407960,409588,401212,401548,393460,414192,408212,401716,389740,393296,418744,399768,400336,397740,409840,402512,400912,391548,410012,401572,415300,389576,403324,408088,409808,401284,401640,393456,414360,408252,401824,389692,402988,408212,409947,390292,408004,399400,412820,390708,401787,399728,412152,404912,399780,392880,418468,399384,411692,391196,403811,403940,418568,391496,399410,597184094,4096,4096,4096,1.0


==> img/Figure_raw_data/Figure_5_new__memory,_compute_set_/memory_consumption_butterfly_native_2.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255,256,257,258,259,260,261,262,263,264,265,266,267,268,269,270,271,272,273,274,275,276,277,278,279,280,281,282,283,284,285,286,287,288,289,290,291,292,293,294,295,296,297,298,299,300,301,302,303,304,305,306,307,308,309,310,311,312,313,314,315,316,317,318,319,320,321,322,323,324,325,326,327,328,329,330,331,332,333,334,335,336,337,338,339,340,341,342,343,344,345,346,347,348,349,350,351,352,353,354,355,356,357,358,359,360,361,362,363,364,365,366,367,368,369,370,371,372,373,374,375,376,377,378,379,380,381,382,383,384,385,386,387,388,389,390,391,392,393,394,395,396,397,398,399,400,401,402,403,404,405,406,407,408,409,410,411,412,413,414,415,416,417,418,419,420,421,422,423,424,425,426,427,428,429,430,431,432,433,434,435,436,437,438,439,440,441,442,443,444,445,446,447,448,449,450,451,452,453,454,455,456,457,458,459,460,461,462,463,464,465,466,467,468,469,470,471,472,473,474,475,476,477,478,479,480,481,482,483,484,485,486,487,488,489,490,491,492,493,494,495,496,497,498,499,500,501,502,503,504,505,506,507,508,509,510,511,512,513,514,515,516,517,518,519,520,521,522,523,524,525,526,527,528,529,530,531,532,533,534,535,536,537,538,539,540,541,542,543,544,545,546,547,548,549,550,551,552,553,554,555,556,557,558,559,560,561,562,563,564,565,566,567,568,569,570,571,572,573,574,575,576,577,578,579,580,581,582,583,584,585,586,587,588,589,590,591,592,593,594,595,596,597,598,599,600,601,602,603,604,605,606,607,608,609,610,611,612,613,614,615,616,617,618,619,620,621,622,623,624,625,626,627,628,629,630,631,632,633,634,635,636,637,638,639,640,641,642,643,644,645,646,647,648,649,650,651,652,653,654,655,656,657,658,659,660,661,662,663,664,665,666,667,668,669,670,671,672,673,674,675,676,677,678,679,680,681,682,683,684,685,686,687,688,689,690,691,692,693,694,695,696,697,698,699,700,701,702,703,704,705,706,707,708,709,710,711,712,713,714,715,716,717,718,719,720,721,722,723,724,725,726,727,728,729,730,731,732,733,734,735,736,737,738,739,740,741,742,743,744,745,746,747,748,749,750,751,752,753,754,755,756,757,758,759,760,761,762,763,764,765,766,767,768,769,770,771,772,773,774,775,776,777,778,779,780,781,782,783,784,785,786,787,788,789,790,791,792,793,794,795,796,797,798,799,800,801,802,803,804,805,806,807,808,809,810,811,812,813,814,815,816,817,818,819,820,821,822,823,824,825,826,827,828,829,830,831,832,833,834,835,836,837,838,839,840,841,842,843,844,845,846,847,848,849,850,851,852,853,854,855,856,857,858,859,860,861,862,863,864,865,866,867,868,869,870,871,872,873,874,875,876,877,878,879,880,881,882,883,884,885,886,887,888,889,890,891,892,893,894,895,896,897,898,899,900,901,902,903,904,905,906,907,908,909,910,911,912,913,914,915,916,917,918,919,920,921,922,923,924,925,926,927,928,929,930,931,932,933,934,935,936,937,938,939,940,941,942,943,944,945,946,947,948,949,950,951,952,953,954,955,956,957,958,959,960,961,962,963,964,965,966,967,968,969,970,971,972,973,974,975,976,977,978,979,980,981,982,983,984,985,986,987,988,989,990,991,992,993,994,995,996,997,998,999,1000,1001,1002,1003,1004,1005,1006,1007,1008,1009,1010,1011,1012,1013,1014,1015,1016,1017,1018,1019,1020,1021,1022,1023,1024,1025,1026,1027,1028,1029,1030,1031,1032,1033,1034,1035,1036,1037,1038,1039,1040,1041,1042,1043,1044,1045,1046,1047,1048,1049,1050,1051,1052,1053,1054,1055,1056,1057,1058,1059,1060,1061,1062,1063,1064,1065,1066,1067,1068,1069,1070,1071,1072,1073,1074,1075,1076,1077,1078,1079,1080,1081,1082,1083,1084,1085,1086,1087,1088,1089,1090,1091,1092,1093,1094,1095,1096,1097,1098,1099,1100,1101,1102,1103,1104,1105,1106,1107,1108,1109,1110,1111,1112,1113,1114,1115,1116,1117,1118,1119,1120,1121,1122,1123,1124,1125,1126,1127,1128,1129,1130,1131,1132,1133,1134,1135,1136,1137,1138,1139,1140,1141,1142,1143,1144,1145,1146,1147,1148,1149,1150,1151,1152,1153,1154,1155,1156,1157,1158,1159,1160,1161,1162,1163,1164,1165,1166,1167,1168,1169,1170,1171,1172,1173,1174,1175,1176,1177,1178,1179,1180,1181,1182,1183,1184,1185,1186,1187,1188,1189,1190,1191,1192,1193,1194,1195,1196,1197,1198,1199,1200,1201,1202,1203,1204,1205,1206,1207,1208,1209,1210,1211,1212,1213,1214,1215,1216,1217,1218,1219,1220,1221,1222,1223,1224,1225,1226,1227,1228,1229,1230,1231,1232,1233,1234,1235,1236,1237,1238,1239,1240,1241,1242,1243,1244,1245,1246,1247,1248,1249,1250,1251,1252,1253,1254,1255,1256,1257,1258,1259,1260,1261,1262,1263,1264,1265,1266,1267,1268,1269,1270,1271,1272,1273,1274,1275,1276,1277,1278,1279,1280,1281,1282,1283,1284,1285,1286,1287,1288,1289,1290,1291,1292,1293,1294,1295,1296,1297,1298,1299,1300,1301,1302,1303,1304,1305,1306,1307,1308,1309,1310,1311,1312,1313,1314,1315,1316,1317,1318,1319,1320,1321,1322,1323,1324,1325,1326,1327,1328,1329,1330,1331,1332,1333,1334,1335,1336,1337,1338,1339,1340,1341,1342,1343,1344,1345,1346,1347,1348,1349,1350,1351,1352,1353,1354,1355,1356,1357,1358,1359,1360,1361,1362,1363,1364,1365,1366,1367,1368,1369,1370,1371,1372,1373,1374,1375,1376,1377,1378,1379,1380,1381,1382,1383,1384,1385,1386,1387,1388,1389,1390,1391,1392,1393,1394,1395,1396,1397,1398,1399,1400,1401,1402,1403,1404,1405,1406,1407,1408,1409,1410,1411,1412,1413,1414,1415,1416,1417,1418,1419,1420,1421,1422,1423,1424,1425,1426,1427,1428,1429,1430,1431,1432,1433,1434,1435,1436,1437,1438,1439,1440,1441,1442,1443,1444,1445,1446,1447,1448,1449,1450,1451,1452,1453,1454,1455,1456,1457,1458,1459,1460,1461,1462,1463,1464,1465,1466,1467,1468,1469,1470,1471,total memory,m,n,k,aspect ratio
49184,49368,33144,49368,49368,49368,49368,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,48650728,64,64,64,1.0
49224,49184,49224,49184,49232,49184,49224,49184,49232,33144,49224,49184,49232,49184,49224,49248,49248,49248,49248,49248,49248,49248,49248,49192,49224,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49248,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,49240,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,49224,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,49216,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,32984,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49224,49220,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,49224,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,66021092,128,128,128,1.0
49352,49360,49360,49360,49328,49360,49368,49360,49360,49360,49360,49312,49360,49312,49360,49360,49360,49368,49328,49360,49328,49344,49360,49360,49368,49360,49360,49368,49360,49368,49360,49360,49360,49360,49368,49360,49360,49360,49360,49368,49360,49368,49360,49232,49368,49216,49368,49232,33304,49368,33304,49368,49232,33304,49368,33304,49368,33304,49216,49368,49232,49368,49216,33320,49360,33304,49216,33304,49232,49360,49216,49360,49232,33280,49216,33304,49360,33304,49360,33288,49232,49360,49216,49360,49232,33304,49360,33304,49360,33304,49216,49360,49232,33344,49216,33304,49360,33304,49360,33304,49240,49360,33312,49216,33304,49232,49360,49216,33280,49232,33280,49216,33336,49360,33304,49360,33344,49232,33280,49216,49360,49232,33320,49360,33304,49360,33344,49216,33280,49232,49360,49216,33304,49360,33304,49360,33344,49208,49360,49216,49360,49232,33296,49216,33304,49360,33344,49360,33320,49232,49360,33304,49360,33344,49232,49360,49216,49360,49232,33344,49360,33304,49360,33312,49216,49360,49232,49360,49216,33344,49360,33304,49360,33304,49232,49360,49216,49360,49232,33344,49216,33304,49360,33304,49360,33288,49232,49360,49216,49360,49232,33304,49216,33304,49360,33304,49216,49360,49232,49360,33304,49216,49360,49232,49360,49216,33304,49360,33304,49360,33304,49232,33280,49216,49360,49232,33280,49216,33304,49360,33304,49216,33288,49232,49360,49216,49360,49232,33304,49216,33304,49360,33256,49216,49360,49232,49360,49216,33296,49360,33304,49360,33304,49232,49360,49216,49360,49232,33280,49216,33304,49360,49232,33280,49216,33304,49360,33328,49216,33288,49232,49360,49216,49360,49232,33304,49360,33312,49360,33304,49216,49360,49232,49360,49216,33296,49232,33304,49360,33304,49232,49360,49216,49360,49232,33280,49216,33336,49360,33304,49216,33344,49232,49360,49216,33288,49232,33344,49360,33304,49232,33320,33304,49360,33344,49232,33304,49216,49360,49232,33344,49216,33296,49360,33344,49216,33304,49232,49360,49216,33336,49208,33280,49216,33344,49360,33304,49360,33288,49232,49360,49216,49360,49232,33344,49360,33304,49360,33304,49216,49360,49232,33280,49216,33304,49360,33304,49360,33304,49232,49360,33304,49216,33304,49232,49360,49216,49360,49232,33280,49216,33304,49360,33304,49360,33312,49232,49360,49216,33304,49232,33304,49360,33304,49232,33304,49216,49360,49232,33336,49216,33296,49360,33304,49360,33304,49232,49360,49216,33344,49232,33280,49216,33304,49232,33304,49360,33256,49232,49360,49216,49360,33320,49232,33280,49216,49360,49232,33304,49360,33304,49360,33312,49216,49360,49232,33344,49216,33328,49360,33304,49360,33344,49232,49360,49216,49360,49232,33328,49216,33304,49360,33344,49360,33200,49232,49360,49216,49360,49232,33304,49360,33344,49360,33304,49216,49360,49232,49360,49216,33296,49360,33344,49360,49216,33344,49360,33304,49360,33344,49232,49360,49216,33280,49232,33344,49216,33304,49232,33336,49360,33288,49232,49360,49216,49360,49232,33304,49216,33304,49360,33304,49216,49360,49232,49360,49216,33296,49232,33304,49360,33304,49232,49360,49216,49360,49232,33280,49216,33304,49360,33304,33344,49216,33304,49208,33304,49360,33288,49232,49360,49216,49360,49232,33304,49360,33304,49360,33304,49216,49360,49232,49360,49216,33296,49360,33304,49360,33304,49232,49360,49216,49360,49232,33280,49216,33304,49360,33304,49360,33288,49232,49360,49216,33344,49232,33312,49360,33304,49360,33312,49216,49360,33336,49360,33304,49216,49360,49232,49360,49216,33296,49360,33336,49360,33304,49232,49360,49216,49360,49232,33280,49216,33320,49360,33304,49216,33344,49232,49360,49216,33280,49232,33304,49360,33304,49232,33344,49216,49360,49232,33280,49216,33328,49360,33304,49216,33344,49232,49360,49216,49360,49240,49232,49360,49216,49360,49232,33280,49216,33320,49360,33304,49360,33296,49232,49360,49216,33280,49232,33344,49360,33304,49360,33304,49216,49360,49232,33280,49216,33344,49360,33304,49360,33304,49232,49360,49216,33280,49232,33344,49216,33304,49360,33304,49216,33288,49232,49360,49216,33328,49232,33304,49360,49216,33304,49232,33304,49360,33304,49232,33304,49216,49360,49232,33288,49216,33296,49360,33304,49216,33304,49232,49360,49216,49360,49232,33280,49216,33304,49232,33312,49360,33160,49232,49360,49216,49360,49232,33304,49360,33304,49232,33304,49216,49360,49232,49360,49216,33296,49360,33304,49216,33304,33296,49360,33304,49360,33328,49232,49360,49216,33344,49232,33280,49216,33304,49360,33312,49360,33288,49232,49360,49216,49360,49232,33304,49360,33328,49360,33304,49216,49360,49232,49360,49216,33296,49360,33344,49216,33304,49232,49360,49216,33328,49232,33280,49216,33344,49360,33304,49360,33296,49240,49232,33344,49360,33288,49232,49360,49216,49360,49232,33304,49216,33344,49360,33304,49216,49360,49232,49360,49216,33296,49232,33344,49360,33304,49232,49360,49216,33344,49232,33280,49216,33320,49360,33304,49360,33288,49232,49360,49216,49360,49232,33304,49360,33304,49360,33304,49216,49360,49232,49360,33304,49216,49360,49232,49360,49216,33296,49360,33304,49360,33304,49232,49360,49216,49360,49232,33320,49216,33304,49360,33304,49360,33304,49232,49360,49216,49360,49232,33304,49360,33304,49360,33304,49216,49360,49232,49360,49216,33296,49360,33304,49360,33304,49232,33280,49216,49360,49232,33296,49216,33304,49360,49232,33280,49216,33304,49360,33304,49216,33336,49232,49360,49216,33344,49232,33344,49360,33304,49360,33344,49216,49360,49232,49360,49216,33328,49360,33304,49360,33344,49232,49360,49216,49360,49232,33320,49216,33304,49360,33344,49360,33288,49232,49360,49216,49360,49232,33304,49360,33344,49360,49232,33344,49360,33304,49360,33344,49216,49360,49232,49360,49216,33344,49360,33304,49360,33312,49232,49360,49216,49360,49232,33344,49216,33304,49360,33304,49216,33288,49232,49360,49216,33344,49232,33304,49360,33304,49232,33304,49216,49360,49232,33344,49216,33296,49360,33304,49360,33304,49232,49360,33304,49216,33304,49232,49360,49216,33312,49232,33296,49216,33304,49360,33304,49216,33288,49232,49360,49216,49360,49232,33304,49360,33304,49232,33304,49216,49360,49232,49360,49216,33296,49360,33304,49360,33304,49232,49360,49216,49360,49232,33280,49216,33312,49360,33304,49360,33336,49232,49360,33344,49360,33288,49232,49360,49216,49360,49232,33304,49360,33336,49232,33304,49216,49360,49232,33280,49216,33296,49360,33320,49216,33304,49232,49360,49216,33280,49232,33280,49216,33312,49360,33304,49360,33344,49232,33320,49216,49360,49232,33344,49360,33304,49360,33344,49216,33336,49232,49360,49216,33344,49360,49232,33344,49216,33296,49360,33344,49360,33304,49232,49360,49216,49360,49232,33280,49216,33344,49360,33304,49360,33288,49232,49360,49216,49360,49232,33344,49360,33304,49360,33304,49216,49360,49232,49360,49216,33336,49360,33304,49360,33304,49232,49360,49216,49360,49232,33304,49216,33304,49360,33304,33280,49216,33304,49360,33304,49360,33288,49232,33344,49216,49360,49232,33304,49360,33304,49360,33304,49216,33344,49232,49360,49216,33296,49360,33304,49360,33320,49232,33280,49216,49360,49232,33280,49216,33304,49360,33304,49216,33288,49232,49360,49216,49360,49208,33304,49360,33304,49360,33304,33232,49360,33304,49360,33328,49216,49360,49232,49360,49216,33296,49360,33304,49360,33320,49232,49360,49216,49360,49232,33328,49216,33304,49360,33344,49216,33288,49232,49360,49216,49360,49232,33304,49360,33344,49360,33304,49216,49360,49232,49360,49216,33296,49360,33344,49360,33304,49232,49360,49216,49360,33344,49232,33280,49216,49360,49232,33344,49216,33304,49360,33344,49216,33288,49232,49360,49216,33344,49232,33304,49360,33336,49232,33304,49216,49360,49232,33344,49216,33296,49360,33304,49216,33304,49232,49360,49216,49360,49232,33280,49216,33304,49360,33304,49360,33296,49232,49360,49216,49360,49232,33304,49360,49216,49360,49232,33304,49360,33304,49360,33304,49216,49360,49232,49360,49216,33296,49360,33304,49360,33304,49232,49360,49216,49360,49232,33280,49216,33304,49360,33304,49360,33296,49232,49360,49216,33344,49232,33304,49360,33304,49232,33304,49216,49360,49232,49360,49216,33312,49360,33304,49360,49216,33296,49360,33328,49216,33304,49232,49360,49216,33280,49232,33280,49216,33344,49360,33304,49360,49360,49360,49360,49352,49360,49360,49360,49360,49360,49360,49328,49320,49360,49360,49360,49360,49360,49360,49296,49360,49360,49360,49360,49360,49360,49360,49264,49304,49360,49360,49360,49360,49360,49360,49360,49304,49360,49360,49360,49360,49360,49360,49232,49304,49360,49360,49360,49360,49360,49360,49232,49360,49360,49360,49360,49360,49360,49360,49264,49360,49360,49360,49360,49360,49360,49360,49296,49304,49360,49360,49360,49360,49360,49360,49328,49328,49360,49360,49360,49360,49360,49360,49352,49360,49360,49216,33336,49232,49360,49216,33296,49360,33304,49360,33304,49232,33304,49216,49360,49232,33280,49216,33304,49232,33304,49216,33152,49232,33280,49216,33280,49232,33304,49216,33304,49232,33304,49216,33280,49232,33280,49216,33296,49232,33304,49216,33304,49232,33280,49216,33280,49232,33280,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,64739296,256,256,256,1.0
49888,49896,49896,49896,49536,49576,49896,49896,49896,49536,49608,49896,49896,49896,49552,49624,49896,49896,49896,49584,49640,49568,49896,49896,49608,49656,49584,49896,49896,49624,49664,49608,49896,49896,49656,49680,49640,49896,49896,49680,49696,49664,49728,49896,49896,49712,49688,49744,49896,49744,49896,49712,49752,49896,49768,49736,49736,49768,49720,49800,49752,49760,49784,49744,49808,49752,49792,49800,49776,49896,49760,49816,49888,49896,49848,49784,49840,49824,49896,49856,49808,49888,49840,49896,49872,49832,49896,49848,49872,49896,49904,49896,49856,49896,49896,49896,49896,49872,49896,49896,49896,49896,49888,49904,49896,49904,49896,49896,49896,49896,49896,49896,49896,49904,49896,49904,49896,49896,49896,49896,49904,49896,49896,49904,49896,49896,49896,49896,49896,49896,49904,49896,49896,49904,49896,49896,49896,49896,49904,49896,49904,49896,49896,49904,49896,49896,49896,49896,49904,49896,49896,49896,49896,49904,49896,49896,49896,49896,49904,49896,49904,49896,49896,49904,49896,49896,49896,49896,49904,49896,49904,49896,49896,49904,49896,49888,49896,49896,49904,49896,49904,34760,49232,34736,49216,34736,49232,34840,49216,34416,49232,34744,49216,34728,34400,49216,34736,49232,34544,49216,34480,49904,34840,49216,34840,49232,34736,49216,34560,49224,49216,49904,49232,34584,49216,34784,49232,34840,49216,34840,49232,49904,49216,49904,49232,34800,34736,49232,49904,49216,34816,49904,34840,49216,34840,49232,34736,49216,34736,49232,34832,49904,49232,49904,49216,34840,49904,34840,49216,34824,49232,49896,49216,34736,49232,34840,49896,34840,34736,49216,34840,49232,34840,49216,34792,49232,49896,49216,34736,49232,34840,49216,34264,49224,49216,34840,49232,34256,49216,34416,49232,34736,49216,34736,49232,34840,49216,34240,49232,34440,34840,49232,34240,49216,49896,49232,34320,49216,34624,49896,34840,49216,34256,49232,49896,49224,49232,34272,49216,49896,49232,34288,49216,34784,49896,34840,49216,34840,49232,49896,49216,34640,34312,49216,49896,49232,34736,49216,34816,49896,34840,49216,34840,49232,49896,49216,34736,49232,34832,49896,49232,34736,49216,34840,49896,34840,49896,34824,49232,49896,49216,34736,49232,34840,49896,49208,49896,49216,34840,49896,34840,49216,34792,49232,34736,49216,34736,49232,34840,49896,34840,34736,49216,34840,49232,34496,49216,34760,49232,49896,49216,34736,49232,34840,49216,34520,49224,49216,34840,49232,34536,49216,34736,49232,34344,49216,34264,49896,34840,49216,34568,49232,49896,34840,49232,34840,49216,49896,49232,34336,49216,34784,49896,34840,49216,34584,49232,49896,49224,49896,34840,49216,49896,49232,34736,49216,34816,49888,34840,49216,34840,49232,49896,49216,49896,34840,49216,49896,49232,34736,49216,34840,49896,34840,49216,34520,49232,49896,49216,49896,49224,49216,49888,49232,34736,49216,34840,49232,34840,49216,34792,49232,34736,49216,34400,49232,34840,49896,49232,34736,49216,34840,49232,34664,49216,34456,49232,34736,49216,34736,49232,34840,49896,49232,34440,49216,34840,49232,34632,49216,49896,49232,34248,49216,34456,49232,34840,49216,34608,49224,49896,34840,49888,34592,49216,34736,49232,34736,49216,34784,49896,34840,49216,34544,49232,49896,34840,49232,34840,49216,49896,49232,49896,49216,34816,49896,34840,49216,34840,49232,49896,49224,49896,34840,49216,49896,49232,34736,49216,34840,49896,34840,49216,34824,49232,49896,49216,34728,34808,49216,34736,49232,49888,49216,34840,49232,34840,49216,34544,49232,34736,49216,34248,49224,49216,34736,49232,34736,49216,34840,49232,34536,49216,34760,49232,49896,49216,34736,49232,34840,34568,49232,34432,49216,34840,49232,34840,49216,34736,49232,34352,49216,34752,49896,34840,49224,49232,34400,49896,34840,49896,34840,49216,49896,49232,34736,49216,34784,49896,34840,49216,34840,34800,49896,34840,49232,34512,49216,49896,49232,34736,49216,34816,49896,34840,49216,34840,49224,49888,34840,49232,34840,49216,49896,49232,34736,49216,34840,49896,34840,49216,34824,49232,49896,34368,49232,34808,49216,34736,49232,34496,49216,34840,49232,34840,49216,34792,49232,34736,49216,34728,34776,49216,49896,49232,34736,49216,34840,49232,34416,49216,34624,49232,49896,49216,34736,49224,49216,34616,49232,34448,49216,34840,49896,34448,49216,49896,49232,34592,49216,34752,49896,34840,34736,49232,34768,49896,34840,49232,34472,49216,49896,49232,34736,49216,34784,49896,34840,49224,49208,34800,49896,34840,49232,34440,49216,49896,49232,34736,49216,34816,49232,34840,49216,34840,34832,49896,34840,49888,34840,49216,34736,49232,34736,49216,34840,49896,34840,49216,34824,49224,49216,34440,49232,34408,49216,34736,49232,34544,49216,34840,49896,34456,49216,34360,49232,34728,34464,49232,34776,49216,49896,49232,34736,49216,34840,49232,34840,49216,34760,49232,49896,49224,49232,34256,49216,34456,49232,34616,49216,34840,49896,34424,49216,49896,49232,49896,49216,34752,49896,49216,49896,49232,34768,49896,34840,49232,34840,49216,49896,49232,34736,49216,34784,49896,49216,34736,49232,34800,49896,34840,49232,34840,49216,49896,49232,34520,49216,34816,49896,34840,49224,49232,34832,49216,34840,49232,34840,49216,34736,49232,34736,49216,34840,49232,34840,49216,34304,34840,49216,34504,49232,34296,49216,34736,49232,34584,49216,34840,49896,34480,49216,34272,49224,49216,34472,49232,34272,49216,49896,49232,34736,49216,34840,49232,34472,49216,34280,49232,49896,34488,49232,34288,49216,49896,49232,34736,49216,34840,49232,34840,49216,49896,49232,34736,49224,49232,49896,49216,34736,49232,34768,49896,34840,49896,34544,49216,34736,49232,49896,49216,34784,49896,49216,34736,49232,34800,49216,34840,49232,34544,49216,49896,49232,34736,49216,34816,49896,49216,34736,49232,34544,49896,34840,49232,34544,49216,34736,49232,34736,49216,34840,49896,34840,34384,49232,34840,49216,34544,49232,34808,49216,34736,49232,34328,49216,34840,49232,34568,49224,49232,34840,49216,34840,49232,34776,49216,34736,49232,34736,49216,34840,49232,34840,49896,34752,34840,49896,34640,49232,34640,49216,34736,49232,34736,49216,34840,49896,34664,49216,49896,49232,49896,34840,49232,49896,49216,34736,49232,34768,49896,34840,49896,34840,49216,49896,49232,34376,49224,49208,49896,49216,34368,49232,34800,49896,34840,49232,34840,49216,49896,49232,34344,49216,34816,49896,49216,34736,49232,34832,49216,34840,49232,34736,49216,49896,49232,34736,49216,34840,49896,49216,34304,49232,34840,49896,34840,49232,34688,49216,34736,49232,34312,49216,34840,49232,34840,34736,49232,34840,49216,34584,49232,34608,49216,34736,49232,49896,49216,34840,49896,34560,49224,49208,34840,49216,34544,49232,34744,49216,34736,49232,34736,49216,34840,49232,34512,49216,49896,34840,49216,34504,49232,49896,49216,34736,49232,34768,49896,34840,49232,34496,49216,49896,49224,49216,34504,49232,49896,49216,34736,49232,34800,49896,34840,49232,34520,49216,49896,49232,49896,34840,49232,49896,49216,34576,49232,34832,49896,34840,49232,34840,49216,49896,49232,34608,49224,49232,49896,49216,34600,49232,34840,49896,34312,49232,34808,49216,34736,49232,34648,49216,34840,49896,49216,34736,49232,34840,49216,34840,49896,34776,49216,34736,49232,49888,49216,34840,49232,34840,49896,49232,34840,49896,34232,49232,34440,49216,34648,49232,34736,49216,34840,49896,34840,49224,49896,34840,49216,34840,49232,49896,49216,34296,49232,34768,49896,34840,49232,34840,49216,49896,34840,49216,34840,49232,49896,49216,34712,49232,34568,49896,34840,49232,34320,49216,34736,49224,49216,34840,49232,49896,49216,34232,49232,34832,49216,34840,49232,34352,49216,49896,49232,34728,34360,49232,34736,49216,34656,49232,34840,49896,34360,49232,34384,49216,34736,49232,49896,49224,49232,34736,49216,49896,49232,34840,49896,34376,49232,34776,49216,34736,49232,49896,49216,34840,34736,49216,34736,49232,34840,49216,34840,49232,34744,49216,34736,49232,34736,49216,34840,49224,49216,34752,49896,34840,49216,34840,49232,34736,49216,34736,49232,34768,49896,34840,49232,34456,34784,49896,34840,49216,34840,49232,49896,49216,34464,49232,34544,49896,34840,49232,34840,49216,49896,34840,49216,34840,49232,34736,49216,34456,49232,34832,49896,34840,49896,34840,49216,49896,49224,49216,34824,49232,49896,49216,34408,49232,34840,49216,34688,49232,34488,49216,34736,49232,49896,34792,49232,34736,49216,34736,49232,34840,49216,34840,49232,34776,49216,49896,49232,34736,49224,49208,34736,49216,34736,49232,34840,49896,34640,49232,34744,49216,34736,49232,34736,49216,34840,34256,49216,34752,49896,34840,49896,34840,49232,49896,49216,34280,49232,34768,49896,34840,49224,49216,34496,49896,34840,49216,34576,49232,34736,49216,34312,49232,34520,49896,34840,49232,34840,34528,49896,34840,49216,34840,49232,49896,49216,34736,49232,34832,49216,34840,49232,34520,49224,49896,34840,49216,34536,49232,34736,49216,34376,49208,34840,49216,34840,49896,34808,49216,34728,34840,49216,34792,49232,34736,49216,34736,49232,34840,49896,34840,49232,34776,49216,34736,49224,49216,34760,49232,49896,49216,34736,49232,34840,49216,34184,49232,34744,49216,34224,49232,34736,33496,33496,33560,33496,33496,33496,33560,64690400,512,512,512,1.0
52024,52032,50640,52032,50640,52040,50640,52040,51904,50640,52032,50648,52040,50640,50752,52040,50648,52040,50640,50784,52032,52032,51840,50688,52032,52040,52032,50640,52040,52032,52032,52032,50656,50792,50640,52032,50736,50760,52040,50696,52032,50648,50888,52040,50792,52016,51752,50824,52040,52032,52032,50824,52032,52040,52032,50704,50928,50640,50864,51944,51832,52040,50736,52040,50672,50920,52040,50840,52040,50776,50968,52040,52032,52040,51896,50904,52040,52032,50752,51032,50848,52032,52032,50848,52040,50784,52040,51888,50944,52040,50888,52032,50816,51096,52040,50984,52040,50920,51040,52040,52032,51888,52032,50976,52040,52032,50888,52040,50864,52040,52032,50992,52040,50928,52040,51888,51088,52040,51024,52040,50968,52032,52040,52040,52040,51064,52040,52040,52040,52040,52040,52032,52040,52040,52040,52040,52040,52040,52040,52040,52040,52032,52040,52040,52040,52040,52040,52040,52040,52040,52040,51328,52040,51200,52040,52040,52040,52040,52040,52040,52040,52040,52032,52040,52040,52040,52040,52040,52040,52040,52040,51152,52032,52040,52040,52040,52040,52040,52040,52040,52040,52040,52032,52040,52040,51224,52040,51160,52040,52040,52040,52040,51264,52040,52040,52040,52040,52040,52040,51296,52040,52040,52032,52040,52040,52040,52040,52040,52040,52040,51320,52040,52032,52040,52040,51304,52040,52040,52040,52040,52040,52040,52032,52040,52040,52040,52040,51440,52040,52040,52040,52040,51544,51472,52040,52040,51408,52040,52040,52040,52040,52040,52040,51448,52040,52040,52040,52040,52040,52040,52040,52040,52040,52032,52040,51576,51592,52040,52040,51456,52040,52040,52040,52032,51552,52040,51488,52040,52040,52040,52040,52040,52040,52032,51792,52040,52040,52040,52040,51728,52040,52040,52040,51728,52040,52040,52040,52040,52040,52040,52040,52040,51704,52032,51632,52040,52040,51808,52040,52040,52040,51672,51872,52032,52040,52040,52040,52040,52040,52112,51648,52040,52040,52040,52032,52040,52040,51680,52040,52040,51840,52040,52040,52040,52032,52000,52040,52040,52040,51816,51944,52040,52040,52040,51920,51880,52040,52040,51784,52040,51776,52040,52040,51888,52032,51824,52040,52040,51984,52040,52040,52040,52040,52032,52032,52300,52040,51960,52016,52040,52040,51832,52040,52032,52032,52040,51416,52040,52032,52040,52040,52040,52040,52032,52032,52040,52032,52040,52040,52040,52040,52032,52040,52040,52032,52032,52040,52040,52040,52040,52040,52032,52040,52040,51568,52032,52032,52040,52388,52040,52040,52032,52040,52040,52032,52032,52040,52040,52040,52040,52040,52212,52024,52040,52032,52032,52040,52032,52040,52032,52040,52040,51568,52040,52032,52032,52040,52032,52040,52032,52040,52040,52040,52040,52040,52032,51568,52040,52040,52040,52032,52040,52032,52040,52040,52024,52040,52316,52040,52040,52032,52040,52032,52040,52040,52024,52040,52032,52040,52040,52040,52040,52040,52040,52040,52040,52032,52040,52032,52040,52096,52040,52040,52040,52040,52032,52032,52040,52032,52040,52360,52040,52040,52032,52040,52040,52032,52032,52040,52040,52040,52040,52040,52032,52040,52040,52024,52040,52032,52040,52040,52040,52040,52040,52040,52040,52024,52040,52032,52040,52032,51968,52040,52032,52040,52032,52124,52040,52032,52032,52040,52032,52040,52032,52032,52040,52024,52040,52032,52032,52040,52032,52040,52032,51928,52040,52024,52040,52032,52032,52040,52032,52032,52040,51920,52040,52032,52024,52040,52032,52040,52032,52032,52040,52032,52040,52032,52024,52040,52032,52040,52032,52348,52040,52032,52040,52032,52024,52040,52032,52032,52040,52032,52040,52032,52032,52040,52024,52040,52032,52032,52040,52032,52040,52032,52032,52040,52024,52040,52032,52032,52040,52032,52032,52040,52032,52040,52024,52032,52040,52032,52040,52032,52032,52040,52032,52040,52024,52032,52040,52032,52040,52032,52032,52040,52032,52040,52024,52032,52040,52032,52032,52040,52032,52040,52032,52032,52040,52016,52040,52032,52032,52040,52032,52040,52032,52032,52040,52024,52040,52032,52032,52040,52032,52032,52032,52032,52032,52024,52032,52040,51864,52040,52032,52032,52040,52032,52040,52024,52032,52040,52032,52040,52032,52032,52040,52032,52040,52024,52032,52032,52032,52032,52040,52032,52040,52032,52032,52032,52032,52032,52032,52032,52040,52032,52040,52032,52032,52032,52032,52040,52032,52032,52040,52032,54768,52032,52032,52040,52024,52032,52040,52032,52040,52032,52032,52040,52032,52040,54776,52032,52040,52032,52040,52032,52032,52040,52032,52040,54824,52032,53692,52032,56944,52040,52032,52032,52032,52032,52032,52032,52040,52032,53748,52040,52032,52040,53960,49240,52032,52032,52040,49232,49232,52040,52032,52040,49232,49232,52032,52032,49216,52040,49232,52040,52032,49224,52064,49232,52032,52032,49232,52040,49232,52040,52032,49232,52040,52032,52032,52032,49232,52040,54396,46304,52040,49232,52040,49216,49216,52032,49232,52040,49216,52032,52040,49240,52040,49216,49216,52032,52032,52040,49216,49216,52040,49232,52040,52032,49216,52032,52032,49216,52040,49216,52032,49232,49216,52040,49224,52032,49232,52032,52040,49368,52040,49232,49216,52040,49232,52032,52032,54228,52040,49368,49232,52860,46980,52040,49232,52024,52040,49216,52040,52032,49232,52040,49216,52040,49240,49232,52040,49216,52040,52032,49224,52040,52032,52040,49232,52032,52032,49216,49232,52040,49216,52040,49224,52032,52040,49216,52032,49232,52032,52040,49216,52040,49232,49232,52040,52032,52032,52032,52032,52040,47176,52040,49232,49232,52040,52032,49224,52040,49232,52040,52032,52032,52040,49232,52040,49216,49232,52040,49224,52040,52032,49232,52040,52032,52040,49216,49232,52040,49216,49216,52040,49232,52040,49216,49216,52040,49240,52040,52032,52032,52040,49232,52040,52032,49216,52040,49232,52040,52032,49216,52040,49232,52040,49216,49224,52040,52032,52024,52040,49232,52040,49232,52032,52040,49232,52040,52032,49216,52040,52032,52040,52032,49216,52040,52032,52040,49216,46976,52040,49232,49232,52040,49216,52040,49232,52032,52040,49216,52040,49240,52032,52040,49216,52040,52032,49224,52040,49216,52040,52032,49216,52040,49216,52040,49232,49216,52040,49224,49232,52040,49216,52040,49232,49240,52040,49216,52040,49232,49232,52040,49216,52040,52032,49232,52040,52032,52040,49232,49232,52040,49216,49224,52040,49232,52040,52032,49232,52040,49232,52040,52032,52032,52040,49224,52040,52032,49232,52040,52024,52032,52032,49232,52032,52032,52032,49224,49232,52032,52024,52032,52032,49240,52032,52032,52032,52032,49232,52032,49216,52032,52032,52032,52032,52032,49216,52032,49232,52032,52024,49224,52032,52032,49216,52032,49232,52032,49232,49216,52024,49232,52032,49224,49216,52032,49232,52032,52032,49216,52024,49232,52032,52032,47036,52032,49232,52032,49216,49216,52032,49232,49232,52032,49216,52032,52032,49232,52032,49216,52032,49232,49224,52032,49216,52032,52032,49216,52032,49216,52032,52024,49216,52032,52032,52032,52032,49216,52032,52032,49240,52024,49216,52032,52032,52032,52032,49216,52032,52032,49232,52024,46912,52032,52032,49232,52032,52032,52032,52032,49232,52024,52032,52032,52032,49232,52032,52032,49232,52032,49224,52024,52032,52032,52032,52032,52032,52032,49232,52032,49216,52024,52032,49232,52032,52032,52032,52032,52032,52032,49216,49216,52024,49232,52032,49216,49216,52032,49232,52032,46628,52032,52024,49232,52032,52032,52032,52032,49232,52032,52032,49232,52024,52032,49216,52032,49232,52032,49224,49216,52032,49232,52024,52032,52032,52032,49232,52032,52032,49216,52032,52032,52024,52032,49216,52032,52032,52032,52032,52032,52032,52032,49232,52032,49216,52032,52032,49224,52032,49216,52032,52032,52024,52032,49216,52032,52032,49216,52032,49224,52032,49232,49216,52032,52032,49240,52032,49216,52032,52032,49232,52032,49216,52024,52032,49232,52032,46680,52032,52032,49232,52032,49216,52024,52032,49232,52032,52032,52032,49240,49232,52032,52032,52024,52032,52032,52032,52032,49232,52032,49216,52032,52032,49232,52032,52032,52032,52032,49232,52032,49216,52032,52032,49240,52032,52032,52032,52032,49232,52032,52032,52032,52032,49232,52032,52032,49216,52032,49232,52032,52032,49224,52032,52024,52032,52032,49232,52032,52032,52032,52032,52032,52032,52032,49216,52032,49232,52032,52032,46312,52032,49232,52032,52032,52024,52032,49232,52032,52032,49216,52032,49240,52032,52032,49216,52032,52032,52032,49216,52032,52032,52032,49224,52032,49216,52032,52032,49216,52032,49216,52032,52032,49216,52032,52024,52032,52032,49216,52032,52032,52032,49232,49216,52032,49232,49232,52032,52032,49216,52032,49232,52032,47004,52032,52024,49232,52032,49216,52032,52032,49232,52032,49216,52032,52024,49232,52032,52032,52032,52032,49224,52032,52032,52032,52032,49216,52032,52032,49232,52032,49216,52032,49224,52032,52032,52024,52032,52032,49240,52032,52032,52032,52032,52032,52032,52024,49216,52032,49232,52032,52032,52032,52032,49212,49212,52024,52032,52032,49232,52032,52032,49232,52032,49232,52032,52024,49232,52032,52032,52032,49216,49232,52032,52032,46600,52024,49232,49232,52032,49216,52032,49232,52032,52032,52032,52024,52032,52032,52032,49216,52032,49232,52032,52032,49216,52032,49232,49216,35672,75725820,1024,1024,1024,1.0
130876,142496,136152,142488,132335,142496,135916,143492,122932,149355,140844,148132,126496,148828,122884,142496,137864,143336,130260,148083,140360,142496,127164,133924,138080,142496,135828,146444,128004,146684,139984,145876,135060,147012,123644,142496,135348,142496,135724,148240,135880,144488,137040,144284,139668,142496,133952,138252,142496,135952,146620,128020,146728,139968,145992,135120,147660,123668,142496,135368,142496,135752,148780,132604,144640,137116,147780,139724,142496,130596,142496,136120,142488,132348,142496,135984,147372,126324,149288,140828,142496,126516,149320,126348,142912,137876,146676,130244,148384,140364,142496,127164,130608,136920,136128,139564,132316,130136,135916,135260,122932,137400,140844,146192,126496,136960,122900,131276,137864,135016,130260,140428,140360,145188,127164,132044,138080,132172,135828,134576,128004,138840,139984,148272,135060,138716,123644,130660,135348,137556,135724,140404,135920,132556,137012,136556,139704,129128,132028,138252,135868,135952,134744,128052,139036,140012,148400,135120,139316,123684,129368,135368,137640,135752,140992,132604,132792,137116,140020,139724,128988,130596,136980,136120,139608,132348,130268,135984,139220,126324,137440,140828,146168,126516,137472,126348,134816,137860,138388,130244,140084,140364,145220,127164,130608,129568,136128,140976,132316,140008,135916,139676,122932,141028,140844,132072,126496,135108,122884,139172,137864,133516,130260,136828,140360,131076,127164,130596,138080,139764,135828,143020,128004,127288,139984,131484,135060,135800,123644,139148,135348,131388,135756,137492,135924,119708,137016,132535,139724,127680,130596,138224,140044,135952,143300,128052,139664,140012,131480,135120,132900,129244,124316,127068,143364,125176,137624,130004,130688,127556,143588,128460,125140,125596,137812,125736,141180,128596,139508,125848,139772,127124,140400,129472,140332,124340,134984,127968,135340,127284,129992,126784,136776,129436,139660,125140,125596,127240,125740,126576,128564,125452,125780,128900,128564,126636,129536,129192,124320,127000,128620,125148,127288,129980,126800,127452,129480,128420,125140,125596,127216,125728,126564,128588,125452,125784,128896,128540,126604,124544,129220,124356,127048,128644,125180,127244,129968,126832,127468,129520,128516,125172,125596,127304,125824,126688,128716,125500,125808,128924,128580,126664,124568,129244,124316,127068,128656,125176,127272,130004,126872,127556,124476,128460,125140,125596,127236,125736,126580,128596,125452,125848,128988,127124,126596,129472,129212,124340,127040,127968,125164,127284,129992,126784,127488,129436,128480,125140,125596,127240,125740,126576,128564,125452,125780,128900,128564,126636,129536,129192,124320,127000,128620,125148,127288,129980,126800,127452,129480,128420,125140,125596,127216,125728,126564,128588,125452,125784,128896,128540,126604,124544,129220,124356,127048,128644,125180,127244,129968,126832,127476,129524,128432,125140,125596,127304,125824,126688,128684,125468,125808,128924,128580,126664,124568,129244,124316,127068,128656,125176,127272,130004,126872,127556,124476,128460,125140,125596,127236,125736,126580,128596,125452,125848,128988,127124,126596,129472,129212,124340,127040,127968,125164,127284,129992,126784,127488,129436,128480,125140,118508,127240,127972,126576,131144,125452,127624,128900,131640,126636,131896,129192,127296,127000,131584,125148,129564,129980,129180,127452,132272,128420,126996,125596,129484,125728,129456,128588,127420,125784,131536,128540,129088,124544,132360,124356,129120,128644,127108,127260,132244,126832,130680,129524,131380,125140,125596,129860,125824,129672,128684,127436,125788,119664,128580,129132,124568,132432,124316,129144,128632,127220,127272,132364,126848,130776,124476,131392,125140,130444,127236,127928,126580,131224,125452,127676,128988,131592,126596,132312,129212,127236,127040,131700,125164,129528,129992,129092,127488,132260,128480,126956,128084,127240,129476,126576,132620,125452,129076,128900,143772,126636,139792,129192,127332,127000,143784,125148,131048,129980,130680,127452,133712,128420,128468,125596,130936,125728,130228,128588,128860,125784,132964,128540,130572,124544,139696,124356,130568,128644,128576,127260,133660,126820,131420,129524,139240,125140,125596,131304,125824,130384,128684,128888,125788,132572,128580,130592,124568,139768,124316,130596,128656,128688,127272,133816,126872,131532,124512,139336,125140,128060,127236,129444,126580,132724,125452,129192,128988,143788,126596,140244,129212,127328,127040,143852,125164,131024,129992,130568,127488,133672,128504,128428,129552,127240,136796,126576,144064,125452,136444,128916,140920,126636,141248,129192,135204,127000,140908,125148,138380,129996,142104,127452,141036,128420,139884,125596,138796,125728,138100,128588,136768,125784,140680,128540,142040,124560,141204,124356,142060,128644,136304,127260,141560,126820,139292,129540,140716,125140,125596,139200,125824,138316,128684,136784,125788,140284,128580,142048,124552,141256,124316,142048,128656,136368,127272,141692,126872,139396,124496,140764,125140,129472,127260,136740,126580,144096,125452,136492,128952,140984,126596,141308,129236,135228,127040,141068,125164,138360,129992,142024,127488,141040,128504,139852,125596,138852,125740,138068,128560,136656,125772,140232,128584,141936,129516,141136,124304,141484,128620,136208,127284,141544,126800,138900,129480,140712,125140,129472,127216,136668,126564,143988,125452,136344,128896,140964,126604,141156,129220,135116,127048,140976,125148,137944,129948,142060,127476,141036,128428,140048,129524,127296,136900,126688,144144,125468,136428,128904,141064,126664,141800,129244,135184,127068,140972,125176,138408,130004,142160,127584,141040,128460,139868,125596,138888,125736,138068,128592,136792,125848,140772,127168,141936,129472,141104,124324,142000,127968,136324,127284,141560,126784,139272,129436,140712,125140,125596,130964,125740,130200,128560,128792,125772,132524,128584,130516,129516,139708,124304,130064,128620,128544,127284,133672,126800,131008,129480,139224,125140,128000,127216,129328,126564,132536,125452,128976,128896,143760,126604,133288,129220,127240,127048,143776,125148,130552,129948,130580,127476,133688,128428,128580,128088,127296,129556,126688,132704,125468,129060,128904,143852,126664,140332,129244,127280,127068,143772,125176,131052,130004,130704,127584,133740,128460,128428,125596,131032,125736,130212,128592,128920,125848,133092,127168,130500,129472,139660,124324,130568,127968,128624,127284,133664,126784,131388,129436,139228,125140,125596,129476,125740,129404,128560,127308,125772,119636,128584,129024,129516,132312,124304,123080,128620,127028,127284,132188,126800,130244,129480,131332,125140,130440,127216,127848,126564,131068,125452,127524,128896,131612,126604,123432,129220,127156,127048,131592,125148,124252,129948,129088,127476,132172,128428,127116,138864,127296,128064,126688,131212,125468,127560,128904,131744,126664,132392,129244,127212,127068,131604,125176,129572,130004,129244,127584,132224,128460,126952,125596,129528,125736,129408,128592,127420,125848,131612,127168,129016,129472,132324,124324,129148,127968,127172,127284,132196,126784,130644,129436,131344,125140,125596,127240,125740,126576,128560,125452,125772,128900,128584,126636,129516,129188,124304,127000,128620,125148,127284,129980,126800,127452,129480,128416,125140,125596,127216,125728,126564,128584,125452,125776,128896,128568,126604,124544,129220,124340,127048,128644,125148,127256,129948,126820,127476,129524,128428,125140,125596,127296,125824,126688,128680,125468,125780,128904,128608,126664,124568,129244,124316,127068,128656,125176,127268,130004,126872,127584,124512,128460,125140,125596,127260,125736,126580,128592,125452,125848,128988,127168,126596,129472,129184,124324,127040,127968,125164,127284,130012,126784,127488,129436,128476,125140,125596,127240,125740,126576,128560,125452,125772,128900,128584,126636,129516,129188,124304,127000,128620,125148,127284,129980,126800,127452,129480,128416,125140,125596,127216,125728,126564,128584,125452,125776,128896,128568,126604,124544,129220,124340,127048,128644,125148,127256,129948,126820,127476,129524,128428,125140,125596,127296,125824,126688,128680,125468,125780,128904,128608,126664,124568,129244,124316,127068,128656,125176,127268,130004,126872,127584,124512,128460,125140,125596,127260,125736,126580,128592,125452,125848,128988,127168,126596,129472,129184,124324,127040,127968,125164,127284,130012,126784,127488,129436,128476,125140,125596,127240,139224,126576,142408,125452,138884,128900,143268,126636,129516,129188,124304,127000,143192,125148,137436,129980,130468,127452,140072,128416,125140,125596,137652,125728,136300,128584,139396,125776,142960,128568,140376,124544,143644,124340,134884,128644,135348,127256,129948,126820,141488,129524,142912,125140,125596,137956,125824,141212,128680,139348,125800,128924,128608,140324,124568,143640,124316,134888,128656,138580,127268,132868,126872,136808,124512,139532,125140,125596,127260,139136,126580,132416,125452,137200,128988,143172,126596,132656,129184,124324,127040,143256,125164,137340,130012,130324,127488,140028,128476,125140,127056,127240,128400,126576,131596,125452,128068,128900,132104,126636,132268,129188,127668,127000,132032,125148,130000,129980,129648,127452,132668,128416,127396,125596,129952,125728,129904,128584,127868,125776,131960,128568,129568,124544,132868,124340,129592,128644,127568,127256,132720,126832,131164,129524,131848,125140,125596,130252,125848,130056,128712,127820,125800,131476,128608,129528,124568,132816,124316,129560,128656,127584,127268,132740,126872,131232,124512,131836,125140,126980,127260,128356,126580,131568,125452,128092,128988,132068,126596,132696,129184,127604,127040,132084,125164,129904,130012,129484,127488,132588,128500,127308,128908,127240,130292,126576,143420,125452,129952,128916,140296,126636,140552,129188,128100,127000,133880,125148,137772,129996,141480,127452,140416,128416,129252,125596,131808,125728,131044,128584,129720,125776,140060,128568,141388,124560,134672,124340,141404,128644,135720,127240,140976,126856,132340,129428,133756,125176,125576,132136,125848,131232,128680,129672,125756,139596,128608,141352,124552,140564,124316,141364,128656,129460,127268,141012,126872,138772,124496,133712,125140,128832,127260,130228,126580,143436,125452,129936,128952,140344,126596,140596,129208,128072,127040,133944,125164,137664,130012,141312,127488,140332,128500,129206,192316350,2048,2048,2048,1.0
400764,430588,402932,410224,404984,419692,405588,410888,397460,422647,404732,423176,395856,415868,411132,419536,408004,414912,400723,424211,411380,413632,396911,412928,411492,417815,397444,415348,404132,424128,395896,412364,403764,418864,410100,409692,400144,428995,402560,422964,398324,411532,409308,426528,398676,409535,412980,411708,418052,397532,415880,404224,424264,395912,412436,403880,419036,410208,409876,400200,429223,402700,423204,398432,411724,409456,426648,398720,409411,400484,430468,402948,410200,405012,419576,405640,410916,397527,422980,404872,423244,395872,415884,411280,419680,408112,414996,400780,424220,411420,413760,396911,400496,428036,402912,407676,404960,420768,405588,408400,397460,420168,404732,420760,395856,413484,411148,417124,408004,412532,400723,421748,411380,411192,396911,410520,411492,415323,397444,412964,404108,421668,395896,409948,403764,419468,410100,407272,400144,426515,402560,420484,398324,409092,409288,424056,398684,407115,410564,411708,415656,397532,413460,404224,421864,395912,410028,403880,419648,410224,407452,400200,426795,402700,420784,398432,409360,409456,424288,398720,407051,400496,428112,402964,407828,405036,420736,405656,408492,397544,420627,404888,420820,395888,413516,411296,417280,408112,412624,400787,421816,411420,411440,396911,408404,426156,417512,405828,420680,418916,406816,406548,408500,418320,404924,418888,397012,411620,422348,415220,405660,410660,400308,419868,410819,409336,406799,408684,423816,413483,411556,411084,416508,419884,396988,408088,416676,417644,411364,405424,413388,424724,412912,418652,399564,407300,425680,422275,411068,405259,408772,424256,413828,413680,411680,416728,420068,406328,408228,404232,417832,426792,405620,401376,424943,403916,418980,399720,407528,425912,422432,399852,405207,410300,426260,417628,405956,404516,418860,406856,406628,398624,418715,405128,418984,411216,411632,412496,415436,405804,410764,400356,419936,410876,409532,404832,410304,424184,419351,403776,420912,416856,419384,404512,410336,416272,419048,416840,413104,409660,424160,413192,418188,408640,417131,417868,424928,407280,406719,406648,425604,411503,407368,409040,418312,417788,408152,406092,417736,415612,418312,403368,411252,422716,414752,416624,410192,405248,419456,420260,408924,403223,406736,426140,411848,407552,409620,418584,418028,408164,406216,418248,415788,418460,403588,411376,422980,415060,416928,410348,405500,419700,420448,409144,403159,410192,424272,419460,404000,421396,416852,419376,404604,410476,416736,419308,416956,413092,409612,424352,413456,418340,408760,417179,417912,425056,407536,406735,412116,422324,411752,401944,417232,415012,418204,402672,412164,414440,415920,415000,403756,407796,422979,411352,417000,406764,411132,416016,420347,405440,408527,404804,424284,416063,409188,420568,417032,415936,409940,404248,416448,418760,417016,406532,409972,420883,413448,414776,408940,411232,418172,424832,407644,401371,404904,424824,416436,409416,415636,417280,416232,410020,404384,416972,418984,417184,406796,410076,421199,413792,415116,409088,411484,418392,418652,407872,401324,412032,422428,411863,402132,409872,415072,418220,402776,412307,414915,416132,415156,409916,407776,423164,411632,417188,406880,411159,416056,420451,405672,408559,409276,423200,414040,412828,411660,417352,420460,405548,408588,419312,418208,426056,406032,412628,425263,414244,419316,411600,407923,424964,422679,410328,395787,393156,414620,399672,396464,397616,405896,402348,397244,391400,406068,404660,411612,389424,399552,413924,405888,401208,397776,393392,410608,411436,397928,389632,393156,415080,403032,396656,397732,406136,409184,397236,397328,406540,404820,411732,395768,399688,414160,406224,408632,397944,400700,410812,411596,398088,389584,399184,408156,406351,390164,404380,399292,409128,390608,398084,406992,408524,412252,396076,392736,414780,404632,408176,398264,400168,403940,415007,391336,395799,401580,408148,408512,390116,406128,399312,410948,390500,400192,399680,410520,404756,398380,392752,416944,399260,410184,390976,402375,403916,417087,391268,398015,393156,416808,399672,398652,397616,408080,402348,399448,391400,408236,401540,413824,389424,401748,407924,408100,401208,399980,393392,412820,408212,400124,389648,393156,417272,399792,398836,397668,408324,402424,399472,391400,408736,401604,413952,389488,401876,408032,408424,401280,400156,393404,413060,408308,400360,389584,401464,408156,408599,390164,406612,399292,411376,390576,400335,399656,410764,404892,398304,392736,416984,399376,410404,391000,402388,403920,417199,391320,397991,403460,408148,410363,390116,408008,399312,412816,390500,402088,399680,412416,404756,400240,392752,418795,399260,412044,390992,404239,403916,418959,391268,399895,393156,418688,399672,400564,397616,410000,402348,401312,391400,410200,401540,415728,389424,403628,407924,410020,401208,401864,393392,414668,408212,402008,389632,393156,419168,399792,400724,397668,410236,402424,401380,391400,410588,401604,415844,389488,403768,408032,410280,401280,402052,393404,414900,408292,402168,389584,403300,408156,410455,390164,408444,399292,413244,390576,402203,399656,412628,404892,400216,392736,418912,399376,412244,391000,404263,403920,419087,391320,399859,393292,418759,399660,400580,397716,410083,402436,401284,391528,410212,401564,415688,389504,403544,407960,410016,401212,401992,393456,414620,408144,402068,389692,403460,408124,410327,390244,408004,399388,413216,390684,402236,399716,412448,404776,400220,392908,418732,399304,412040,391148,404224,403916,419136,391496,400064,403552,408392,410628,390320,408564,399504,413436,390652,402292,399840,412504,404840,400360,392964,418936,399436,412256,391240,404328,404080,419240,391560,399952,393292,418839,399696,400704,397768,410163,402488,401432,391572,410571,401652,415824,389588,403600,408144,410132,401308,402044,393512,414672,408184,402212,389692,393292,416879,399660,398712,397716,408211,402436,399416,391528,408328,401548,413860,389504,401696,407960,408184,401212,400088,393456,412736,408144,400164,389692,401564,408124,408503,390244,406140,399388,411340,390684,400368,399716,410608,404776,398332,392908,416860,399304,410096,391148,402320,403916,417264,391496,398184,401684,408392,408772,390320,406676,399504,411520,390636,400428,399840,410616,404840,398460,392964,417076,399436,410384,391240,402464,404080,417400,391560,398072,393292,416967,399696,398852,397768,408259,402488,399564,391572,408728,401652,413948,389588,401732,408144,408272,401308,400144,393512,412788,408200,400328,389692,393292,414659,399676,396492,397716,406000,409228,397204,397408,406100,404796,411612,395840,399456,413936,405920,407972,397852,400760,410524,411304,397968,389692,399364,408124,406280,390244,403912,399396,409116,399340,398152,399716,408352,412180,396096,400148,414612,404536,407876,398428,400088,409196,415008,391496,395944,399424,411696,406536,390320,404432,404240,409292,390676,398200,399856,408392,412216,396264,400244,414836,404788,408156,398536,400204,404104,415144,398744,395852,393292,414743,399696,396628,397784,406048,402504,397356,391572,406504,404916,411748,389588,399560,408176,406048,408588,397944,393544,410532,411328,398120,389692,395180,412379,401976,399388,405196,403696,404896,400096,393808,403808,404040,409320,391856,397088,410284,403552,403636,395492,395860,408168,410500,395580,391488,402132,409920,403891,392212,401544,401656,406760,393056,401652,401756,406044,407276,399956,395268,412248,401600,405524,393536,403256,406236,412664,393716,398752,402248,410724,404188,392340,407596,401840,406932,392908,401760,402076,406056,407296,400108,395328,412516,401828,405800,393644,403384,406328,412788,393860,398672,394984,412384,401887,399440,400020,403667,404744,400148,393756,404139,404132,414532,391768,397156,410416,403700,403712,395572,395804,408216,410528,395752,391380,396964,413580,403752,397448,401480,404947,406680,398184,395576,405036,405804,412572,393692,398384,412128,404832,405464,396792,397687,409472,412356,400872,393324,400292,411740,405104,394072,405212,403491,407948,394888,399832,403608,404144,409140,398136,397124,413456,403440,406720,395388,401424,408080,410832,395560,396924,400404,412548,405388,394184,405772,403672,408148,394764,399888,403924,404200,409152,398268,397180,413684,403656,406984,395476,401556,408188,410948,395692,396824,396852,413671,403728,397604,401872,404947,406584,398316,395603,405424,405976,412700,393600,398452,412244,405000,405564,396856,397648,409524,412396,401072,393208,398956,411788,405740,397540,403496,404568,408676,396312,397584,407168,407792,410688,395668,400524,414124,405012,407468,398900,399703,409664,414352,399004,395316,393292,413763,403236,396060,404960,405495,406076,396896,397980,405588,405304,411116,396256,399124,414480,405444,408388,397384,401172,410096,411996,397544,395044,400492,414572,403516,396176,405496,405684,406252,396776,398012,405912,405332,411152,396392,399164,411832,405668,405164,397488,401256,410192,412112,397684,396908,398808,411484,405744,397692,403860,404568,408608,396428,397603,404335,407976,410824,395596,400568,414256,405140,407576,398992,399667,409656,414400,399168,395240,400772,408188,407556,390244,405340,399416,410100,390608,399416,399752,409624,404776,397468,392868,416000,399340,409276,391172,401519,403936,416136,391444,397148,393292,415560,399660,397852,397704,407319,402436,398668,391548,407444,401588,413000,389504,400924,407984,407276,401212,399228,393460,411884,408212,399384,389740,393292,416400,399752,397976,397752,407516,402512,398592,391548,407712,401572,412952,389576,401008,408088,407468,401284,399332,393456,412044,408252,399488,389692,400648,408196,407595,390292,405652,399400,410480,390708,399463,399728,409736,404912,397404,392880,416052,399384,409320,391196,401435,403940,416180,391496,397008,403100,408188,409887,390244,407672,399416,412488,390608,401736,399752,411984,404776,399804,392852,418324,399340,411616,391172,403831,403936,418472,391444,399472,393292,417895,399660,400192,397704,409639,402436,401004,391548,409760,401564,415244,389504,403220,407960,409588,401212,401548,393460,414192,408212,401716,389740,393296,418744,399768,400336,397740,409840,402512,400912,391548,410012,401572,415300,389576,403324,408088,409808,401284,401640,393456,414360,408252,401824,389692,402988,408212,409947,390292,408004,399400,412820,390708,401787,399728,412152,404912,399780,392880,418468,399384,411692,391196,403811,403940,418568,391496,399410,597184094,4096,4096,4096,1.0


==> img/Figure_raw_data/Figure_5_new__memory,_compute_set_/memory_consumption_linear.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255,256,257,258,259,260,261,262,263,264,265,266,267,268,269,270,271,272,273,274,275,276,277,278,279,280,281,282,283,284,285,286,287,288,289,290,291,292,293,294,295,296,297,298,299,300,301,302,303,304,305,306,307,308,309,310,311,312,313,314,315,316,317,318,319,320,321,322,323,324,325,326,327,328,329,330,331,332,333,334,335,336,337,338,339,340,341,342,343,344,345,346,347,348,349,350,351,352,353,354,355,356,357,358,359,360,361,362,363,364,365,366,367,368,369,370,371,372,373,374,375,376,377,378,379,380,381,382,383,384,385,386,387,388,389,390,391,392,393,394,395,396,397,398,399,400,401,402,403,404,405,406,407,408,409,410,411,412,413,414,415,416,417,418,419,420,421,422,423,424,425,426,427,428,429,430,431,432,433,434,435,436,437,438,439,440,441,442,443,444,445,446,447,448,449,450,451,452,453,454,455,456,457,458,459,460,461,462,463,464,465,466,467,468,469,470,471,472,473,474,475,476,477,478,479,480,481,482,483,484,485,486,487,488,489,490,491,492,493,494,495,496,497,498,499,500,501,502,503,504,505,506,507,508,509,510,511,512,513,514,515,516,517,518,519,520,521,522,523,524,525,526,527,528,529,530,531,532,533,534,535,536,537,538,539,540,541,542,543,544,545,546,547,548,549,550,551,552,553,554,555,556,557,558,559,560,561,562,563,564,565,566,567,568,569,570,571,572,573,574,575,576,577,578,579,580,581,582,583,584,585,586,587,588,589,590,591,592,593,594,595,596,597,598,599,600,601,602,603,604,605,606,607,608,609,610,611,612,613,614,615,616,617,618,619,620,621,622,623,624,625,626,627,628,629,630,631,632,633,634,635,636,637,638,639,640,641,642,643,644,645,646,647,648,649,650,651,652,653,654,655,656,657,658,659,660,661,662,663,664,665,666,667,668,669,670,671,672,673,674,675,676,677,678,679,680,681,682,683,684,685,686,687,688,689,690,691,692,693,694,695,696,697,698,699,700,701,702,703,704,705,706,707,708,709,710,711,712,713,714,715,716,717,718,719,720,721,722,723,724,725,726,727,728,729,730,731,732,733,734,735,736,737,738,739,740,741,742,743,744,745,746,747,748,749,750,751,752,753,754,755,756,757,758,759,760,761,762,763,764,765,766,767,768,769,770,771,772,773,774,775,776,777,778,779,780,781,782,783,784,785,786,787,788,789,790,791,792,793,794,795,796,797,798,799,800,801,802,803,804,805,806,807,808,809,810,811,812,813,814,815,816,817,818,819,820,821,822,823,824,825,826,827,828,829,830,831,832,833,834,835,836,837,838,839,840,841,842,843,844,845,846,847,848,849,850,851,852,853,854,855,856,857,858,859,860,861,862,863,864,865,866,867,868,869,870,871,872,873,874,875,876,877,878,879,880,881,882,883,884,885,886,887,888,889,890,891,892,893,894,895,896,897,898,899,900,901,902,903,904,905,906,907,908,909,910,911,912,913,914,915,916,917,918,919,920,921,922,923,924,925,926,927,928,929,930,931,932,933,934,935,936,937,938,939,940,941,942,943,944,945,946,947,948,949,950,951,952,953,954,955,956,957,958,959,960,961,962,963,964,965,966,967,968,969,970,971,972,973,974,975,976,977,978,979,980,981,982,983,984,985,986,987,988,989,990,991,992,993,994,995,996,997,998,999,1000,1001,1002,1003,1004,1005,1006,1007,1008,1009,1010,1011,1012,1013,1014,1015,1016,1017,1018,1019,1020,1021,1022,1023,1024,1025,1026,1027,1028,1029,1030,1031,1032,1033,1034,1035,1036,1037,1038,1039,1040,1041,1042,1043,1044,1045,1046,1047,1048,1049,1050,1051,1052,1053,1054,1055,1056,1057,1058,1059,1060,1061,1062,1063,1064,1065,1066,1067,1068,1069,1070,1071,1072,1073,1074,1075,1076,1077,1078,1079,1080,1081,1082,1083,1084,1085,1086,1087,1088,1089,1090,1091,1092,1093,1094,1095,1096,1097,1098,1099,1100,1101,1102,1103,1104,1105,1106,1107,1108,1109,1110,1111,1112,1113,1114,1115,1116,1117,1118,1119,1120,1121,1122,1123,1124,1125,1126,1127,1128,1129,1130,1131,1132,1133,1134,1135,1136,1137,1138,1139,1140,1141,1142,1143,1144,1145,1146,1147,1148,1149,1150,1151,1152,1153,1154,1155,1156,1157,1158,1159,1160,1161,1162,1163,1164,1165,1166,1167,1168,1169,1170,1171,1172,1173,1174,1175,1176,1177,1178,1179,1180,1181,1182,1183,1184,1185,1186,1187,1188,1189,1190,1191,1192,1193,1194,1195,1196,1197,1198,1199,1200,1201,1202,1203,1204,1205,1206,1207,1208,1209,1210,1211,1212,1213,1214,1215,1216,1217,1218,1219,1220,1221,1222,1223,1224,1225,1226,1227,1228,1229,1230,1231,1232,1233,1234,1235,1236,1237,1238,1239,1240,1241,1242,1243,1244,1245,1246,1247,1248,1249,1250,1251,1252,1253,1254,1255,1256,1257,1258,1259,1260,1261,1262,1263,1264,1265,1266,1267,1268,1269,1270,1271,1272,1273,1274,1275,1276,1277,1278,1279,1280,1281,1282,1283,1284,1285,1286,1287,1288,1289,1290,1291,1292,1293,1294,1295,1296,1297,1298,1299,1300,1301,1302,1303,1304,1305,1306,1307,1308,1309,1310,1311,1312,1313,1314,1315,1316,1317,1318,1319,1320,1321,1322,1323,1324,1325,1326,1327,1328,1329,1330,1331,1332,1333,1334,1335,1336,1337,1338,1339,1340,1341,1342,1343,1344,1345,1346,1347,1348,1349,1350,1351,1352,1353,1354,1355,1356,1357,1358,1359,1360,1361,1362,1363,1364,1365,1366,1367,1368,1369,1370,1371,1372,1373,1374,1375,1376,1377,1378,1379,1380,1381,1382,1383,1384,1385,1386,1387,1388,1389,1390,1391,1392,1393,1394,1395,1396,1397,1398,1399,1400,1401,1402,1403,1404,1405,1406,1407,1408,1409,1410,1411,1412,1413,1414,1415,1416,1417,1418,1419,1420,1421,1422,1423,1424,1425,1426,1427,1428,1429,1430,1431,1432,1433,1434,1435,1436,1437,1438,1439,1440,1441,1442,1443,1444,1445,1446,1447,1448,1449,1450,1451,1452,1453,1454,1455,1456,1457,1458,1459,1460,1461,1462,1463,1464,1465,1466,1467,1468,1469,1470,1471,total memory,m,n,k,aspect ratio
213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,233036288,64,64,64,1.0
213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,302561792,128,128,128,1.0
214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,304134656,256,256,256,1.0
216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,313041408,512,512,512,1.0
227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,328770048,1024,1024,1024,1.0
423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,402328,423704,423704,423704,423704,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,402328,423704,423704,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,423704,423704,423704,423704,402328,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,402328,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,423448,423448,423448,423448,423448,423448,402200,423448,423448,423448,423448,423448,423448,423448,423448,423448,437016,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,424728,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,437016,437016,437016,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,437016,437016,437016,437016,437016,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,424728,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,402200,423448,423448,423448,423448,423448,423448,423448,423448,423448,423448,402200,423448,423448,423448,423448,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,424728,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,424728,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,437016,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,402328,423704,423704,423704,423704,423704,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,423704,402328,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,402328,423704,423704,423704,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,423704,423704,423704,402328,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,402328,423704,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,424216,424216,424216,424216,424216,403096,424216,424216,424216,424216,424216,424216,424216,424216,424216,424216,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,424728,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,424728,437016,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,437016,437016,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,437016,437016,437016,437016,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,423448,423448,423448,423448,423448,423448,423448,423448,423448,423448,402200,423448,423448,423448,423448,423448,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,424728,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,424728,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,424728,437016,437016,437016,437016,437016,437016,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,424728,437016,437016,437016,437016,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,437016,437016,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,436888,436888,436888,436888,436888,436888,436888,436888,436888,425240,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,425240,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,629390336,2048,2048,2048,1.0
459480,459480,459480,459480,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,479736,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,479384,525016,525016,525016,525016,525016,525016,525016,492248,476184,476184,476184,525016,525016,525016,446616,525016,525016,525016,525016,525016,525016,479384,525016,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,443416,476184,476184,476184,459480,459480,459480,426712,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,448024,525016,525016,525016,476184,476184,476184,492440,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,476184,476184,476184,476184,459480,459480,459480,459480,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,476184,476184,476184,525016,525016,525016,448024,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,443416,476184,476184,476184,432968,432968,432968,400200,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,481048,525016,525016,525016,525016,525016,525016,525016,481284,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,476184,476184,476184,492440,525016,525016,525016,525016,525016,525016,525016,477976,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,476184,476184,476184,476184,459480,459480,459480,459480,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,479784,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,476184,476184,476184,525016,525016,525016,448024,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,443416,476184,476184,476184,459480,459480,459480,426712,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,525016,479384,525016,525016,525016,525016,525016,525016,446616,525016,525016,525016,479576,479576,479576,492440,525016,525016,525016,525016,525016,525016,525016,479384,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,479800,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,479576,479576,479576,479576,459480,459480,459480,459480,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,476184,476184,476184,525016,525016,525016,448188,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,443416,476184,476184,476184,438664,438664,438664,405896,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,477976,525016,525016,525016,525016,525016,525016,525016,478014,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,481048,481048,476184,492440,525016,525016,525016,525016,525016,525016,525016,477976,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,476184,476184,476184,476184,459480,459480,459480,459480,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,476184,476184,476184,525016,525016,525016,448024,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,443416,476184,476184,476184,459480,459480,459480,426712,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,448024,525016,525016,525016,476184,476184,476184,492440,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,476184,476184,476184,476184,459480,459480,459480,459480,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,479384,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,479384,525016,525016,525016,525016,525016,525016,525016,492248,479576,479576,479576,525016,525016,525016,446968,525016,525016,525016,525016,525016,525016,479384,525016,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,446808,479576,479576,479576,438664,438664,438664,405896,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,477976,525016,525016,525016,525016,525016,525016,525016,478128,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,476184,476184,476184,492440,525016,525016,525016,525016,525016,525016,525016,477976,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,476184,476184,476184,476184,459480,459480,459480,459480,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,476184,476184,476184,525016,525016,525016,448024,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,443416,476184,476184,476184,459480,459480,459480,426712,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,448024,525016,525016,525016,481048,481048,481048,492440,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,481048,481048,481048,481048,459480,459480,459480,459480,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,476184,476184,476184,525016,525016,525016,448024,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,443416,476184,476184,476184,432968,432968,432968,400200,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,479576,525016,525016,525016,525016,525016,525016,525016,479828,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,479576,479576,479576,492440,525016,525016,525016,525016,525016,525016,525016,479576,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,479576,479576,479576,479576,755959994,4096,4096,4096,1.0


==> img/Figure_raw_data/Figure_5_new__memory,_compute_set_/memory_consumption_linear_2.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255,256,257,258,259,260,261,262,263,264,265,266,267,268,269,270,271,272,273,274,275,276,277,278,279,280,281,282,283,284,285,286,287,288,289,290,291,292,293,294,295,296,297,298,299,300,301,302,303,304,305,306,307,308,309,310,311,312,313,314,315,316,317,318,319,320,321,322,323,324,325,326,327,328,329,330,331,332,333,334,335,336,337,338,339,340,341,342,343,344,345,346,347,348,349,350,351,352,353,354,355,356,357,358,359,360,361,362,363,364,365,366,367,368,369,370,371,372,373,374,375,376,377,378,379,380,381,382,383,384,385,386,387,388,389,390,391,392,393,394,395,396,397,398,399,400,401,402,403,404,405,406,407,408,409,410,411,412,413,414,415,416,417,418,419,420,421,422,423,424,425,426,427,428,429,430,431,432,433,434,435,436,437,438,439,440,441,442,443,444,445,446,447,448,449,450,451,452,453,454,455,456,457,458,459,460,461,462,463,464,465,466,467,468,469,470,471,472,473,474,475,476,477,478,479,480,481,482,483,484,485,486,487,488,489,490,491,492,493,494,495,496,497,498,499,500,501,502,503,504,505,506,507,508,509,510,511,512,513,514,515,516,517,518,519,520,521,522,523,524,525,526,527,528,529,530,531,532,533,534,535,536,537,538,539,540,541,542,543,544,545,546,547,548,549,550,551,552,553,554,555,556,557,558,559,560,561,562,563,564,565,566,567,568,569,570,571,572,573,574,575,576,577,578,579,580,581,582,583,584,585,586,587,588,589,590,591,592,593,594,595,596,597,598,599,600,601,602,603,604,605,606,607,608,609,610,611,612,613,614,615,616,617,618,619,620,621,622,623,624,625,626,627,628,629,630,631,632,633,634,635,636,637,638,639,640,641,642,643,644,645,646,647,648,649,650,651,652,653,654,655,656,657,658,659,660,661,662,663,664,665,666,667,668,669,670,671,672,673,674,675,676,677,678,679,680,681,682,683,684,685,686,687,688,689,690,691,692,693,694,695,696,697,698,699,700,701,702,703,704,705,706,707,708,709,710,711,712,713,714,715,716,717,718,719,720,721,722,723,724,725,726,727,728,729,730,731,732,733,734,735,736,737,738,739,740,741,742,743,744,745,746,747,748,749,750,751,752,753,754,755,756,757,758,759,760,761,762,763,764,765,766,767,768,769,770,771,772,773,774,775,776,777,778,779,780,781,782,783,784,785,786,787,788,789,790,791,792,793,794,795,796,797,798,799,800,801,802,803,804,805,806,807,808,809,810,811,812,813,814,815,816,817,818,819,820,821,822,823,824,825,826,827,828,829,830,831,832,833,834,835,836,837,838,839,840,841,842,843,844,845,846,847,848,849,850,851,852,853,854,855,856,857,858,859,860,861,862,863,864,865,866,867,868,869,870,871,872,873,874,875,876,877,878,879,880,881,882,883,884,885,886,887,888,889,890,891,892,893,894,895,896,897,898,899,900,901,902,903,904,905,906,907,908,909,910,911,912,913,914,915,916,917,918,919,920,921,922,923,924,925,926,927,928,929,930,931,932,933,934,935,936,937,938,939,940,941,942,943,944,945,946,947,948,949,950,951,952,953,954,955,956,957,958,959,960,961,962,963,964,965,966,967,968,969,970,971,972,973,974,975,976,977,978,979,980,981,982,983,984,985,986,987,988,989,990,991,992,993,994,995,996,997,998,999,1000,1001,1002,1003,1004,1005,1006,1007,1008,1009,1010,1011,1012,1013,1014,1015,1016,1017,1018,1019,1020,1021,1022,1023,1024,1025,1026,1027,1028,1029,1030,1031,1032,1033,1034,1035,1036,1037,1038,1039,1040,1041,1042,1043,1044,1045,1046,1047,1048,1049,1050,1051,1052,1053,1054,1055,1056,1057,1058,1059,1060,1061,1062,1063,1064,1065,1066,1067,1068,1069,1070,1071,1072,1073,1074,1075,1076,1077,1078,1079,1080,1081,1082,1083,1084,1085,1086,1087,1088,1089,1090,1091,1092,1093,1094,1095,1096,1097,1098,1099,1100,1101,1102,1103,1104,1105,1106,1107,1108,1109,1110,1111,1112,1113,1114,1115,1116,1117,1118,1119,1120,1121,1122,1123,1124,1125,1126,1127,1128,1129,1130,1131,1132,1133,1134,1135,1136,1137,1138,1139,1140,1141,1142,1143,1144,1145,1146,1147,1148,1149,1150,1151,1152,1153,1154,1155,1156,1157,1158,1159,1160,1161,1162,1163,1164,1165,1166,1167,1168,1169,1170,1171,1172,1173,1174,1175,1176,1177,1178,1179,1180,1181,1182,1183,1184,1185,1186,1187,1188,1189,1190,1191,1192,1193,1194,1195,1196,1197,1198,1199,1200,1201,1202,1203,1204,1205,1206,1207,1208,1209,1210,1211,1212,1213,1214,1215,1216,1217,1218,1219,1220,1221,1222,1223,1224,1225,1226,1227,1228,1229,1230,1231,1232,1233,1234,1235,1236,1237,1238,1239,1240,1241,1242,1243,1244,1245,1246,1247,1248,1249,1250,1251,1252,1253,1254,1255,1256,1257,1258,1259,1260,1261,1262,1263,1264,1265,1266,1267,1268,1269,1270,1271,1272,1273,1274,1275,1276,1277,1278,1279,1280,1281,1282,1283,1284,1285,1286,1287,1288,1289,1290,1291,1292,1293,1294,1295,1296,1297,1298,1299,1300,1301,1302,1303,1304,1305,1306,1307,1308,1309,1310,1311,1312,1313,1314,1315,1316,1317,1318,1319,1320,1321,1322,1323,1324,1325,1326,1327,1328,1329,1330,1331,1332,1333,1334,1335,1336,1337,1338,1339,1340,1341,1342,1343,1344,1345,1346,1347,1348,1349,1350,1351,1352,1353,1354,1355,1356,1357,1358,1359,1360,1361,1362,1363,1364,1365,1366,1367,1368,1369,1370,1371,1372,1373,1374,1375,1376,1377,1378,1379,1380,1381,1382,1383,1384,1385,1386,1387,1388,1389,1390,1391,1392,1393,1394,1395,1396,1397,1398,1399,1400,1401,1402,1403,1404,1405,1406,1407,1408,1409,1410,1411,1412,1413,1414,1415,1416,1417,1418,1419,1420,1421,1422,1423,1424,1425,1426,1427,1428,1429,1430,1431,1432,1433,1434,1435,1436,1437,1438,1439,1440,1441,1442,1443,1444,1445,1446,1447,1448,1449,1450,1451,1452,1453,1454,1455,1456,1457,1458,1459,1460,1461,1462,1463,1464,1465,1466,1467,1468,1469,1470,1471,total memory,m,n,k,aspect ratio
213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,233036288,64,64,64,1.0
213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213368,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,213400,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,302561792,128,128,128,1.0
214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,214552,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,304134656,256,256,256,1.0
216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,313041408,512,512,512,1.0
227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227480,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,227608,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,328770048,1024,1024,1024,1.0
423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,402328,423704,423704,423704,423704,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,402328,423704,423704,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,423704,423704,423704,423704,402328,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,402328,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,423448,423448,423448,423448,423448,423448,402200,423448,423448,423448,423448,423448,423448,423448,423448,423448,437016,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,424728,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,437016,437016,437016,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,437016,437016,437016,437016,437016,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,424728,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,402200,423448,423448,423448,423448,423448,423448,423448,423448,423448,423448,402200,423448,423448,423448,423448,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,424728,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,424728,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,437016,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,402328,423704,423704,423704,423704,423704,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,423704,402328,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,402328,423704,423704,423704,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,423704,423704,423704,402328,423704,423704,423704,423704,423704,423704,423704,423704,423704,423704,402328,423704,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,425240,424216,424216,424216,424216,424216,403096,424216,424216,424216,424216,424216,424216,424216,424216,424216,424216,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,424728,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,424728,437016,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,437016,437016,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,437016,437016,437016,437016,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,424472,403224,423448,423448,423448,423448,423448,423448,423448,423448,423448,423448,402200,423448,423448,423448,423448,423448,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,424728,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,424728,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,435992,435992,435992,435992,435992,435992,435992,424472,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,435992,424472,435992,437016,437016,437016,437016,437016,437016,437016,437016,437016,424728,437016,437016,437016,437016,437016,437016,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,424728,437016,437016,437016,437016,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,437016,437016,424728,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,437016,436888,436888,436888,436888,436888,436888,436888,436888,436888,425240,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,425240,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,436888,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,629390336,2048,2048,2048,1.0
459480,459480,459480,459480,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,479736,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,479384,525016,525016,525016,525016,525016,525016,525016,492248,476184,476184,476184,525016,525016,525016,446616,525016,525016,525016,525016,525016,525016,479384,525016,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,443416,476184,476184,476184,459480,459480,459480,426712,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,448024,525016,525016,525016,476184,476184,476184,492440,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,476184,476184,476184,476184,459480,459480,459480,459480,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,476184,476184,476184,525016,525016,525016,448024,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,443416,476184,476184,476184,432968,432968,432968,400200,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,481048,525016,525016,525016,525016,525016,525016,525016,481284,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,476184,476184,476184,492440,525016,525016,525016,525016,525016,525016,525016,477976,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,476184,476184,476184,476184,459480,459480,459480,459480,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,479784,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,476184,476184,476184,525016,525016,525016,448024,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,443416,476184,476184,476184,459480,459480,459480,426712,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,525016,479384,525016,525016,525016,525016,525016,525016,446616,525016,525016,525016,479576,479576,479576,492440,525016,525016,525016,525016,525016,525016,525016,479384,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,479800,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,479576,479576,479576,479576,459480,459480,459480,459480,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,476184,476184,476184,525016,525016,525016,448188,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,443416,476184,476184,476184,438664,438664,438664,405896,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,477976,525016,525016,525016,525016,525016,525016,525016,478014,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,481048,481048,476184,492440,525016,525016,525016,525016,525016,525016,525016,477976,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,476184,476184,476184,476184,459480,459480,459480,459480,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,476184,476184,476184,525016,525016,525016,448024,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,443416,476184,476184,476184,459480,459480,459480,426712,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,448024,525016,525016,525016,476184,476184,476184,492440,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,476184,476184,476184,476184,459480,459480,459480,459480,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,479384,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,479384,525016,525016,525016,525016,525016,525016,525016,492248,479576,479576,479576,525016,525016,525016,446968,525016,525016,525016,525016,525016,525016,479384,525016,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,446808,479576,479576,479576,438664,438664,438664,405896,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,477976,525016,525016,525016,525016,525016,525016,525016,478128,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,476184,476184,476184,492440,525016,525016,525016,525016,525016,525016,525016,477976,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,476184,476184,476184,476184,459480,459480,459480,459480,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,476184,476184,476184,525016,525016,525016,448024,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,443416,476184,476184,476184,459480,459480,459480,426712,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,448024,525016,525016,525016,481048,481048,481048,492440,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,481048,481048,481048,481048,459480,459480,459480,459480,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,492248,476184,476184,476184,525016,525016,525016,448024,525016,525016,525016,525016,525016,525016,480792,525016,525016,525016,525016,525016,525016,525016,476696,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,443416,476184,476184,476184,432968,432968,432968,400200,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,479576,525016,525016,525016,525016,525016,525016,525016,479828,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,479576,479576,479576,492440,525016,525016,525016,525016,525016,525016,525016,479576,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,525016,525016,525016,492248,525016,525016,525016,479576,479576,479576,479576,755959994,4096,4096,4096,1.0


==> img/Figure_raw_data/Figure_5_new__memory,_compute_set_/memory_consumption_pixelfly_native.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255,256,257,258,259,260,261,262,263,264,265,266,267,268,269,270,271,272,273,274,275,276,277,278,279,280,281,282,283,284,285,286,287,288,289,290,291,292,293,294,295,296,297,298,299,300,301,302,303,304,305,306,307,308,309,310,311,312,313,314,315,316,317,318,319,320,321,322,323,324,325,326,327,328,329,330,331,332,333,334,335,336,337,338,339,340,341,342,343,344,345,346,347,348,349,350,351,352,353,354,355,356,357,358,359,360,361,362,363,364,365,366,367,368,369,370,371,372,373,374,375,376,377,378,379,380,381,382,383,384,385,386,387,388,389,390,391,392,393,394,395,396,397,398,399,400,401,402,403,404,405,406,407,408,409,410,411,412,413,414,415,416,417,418,419,420,421,422,423,424,425,426,427,428,429,430,431,432,433,434,435,436,437,438,439,440,441,442,443,444,445,446,447,448,449,450,451,452,453,454,455,456,457,458,459,460,461,462,463,464,465,466,467,468,469,470,471,472,473,474,475,476,477,478,479,480,481,482,483,484,485,486,487,488,489,490,491,492,493,494,495,496,497,498,499,500,501,502,503,504,505,506,507,508,509,510,511,512,513,514,515,516,517,518,519,520,521,522,523,524,525,526,527,528,529,530,531,532,533,534,535,536,537,538,539,540,541,542,543,544,545,546,547,548,549,550,551,552,553,554,555,556,557,558,559,560,561,562,563,564,565,566,567,568,569,570,571,572,573,574,575,576,577,578,579,580,581,582,583,584,585,586,587,588,589,590,591,592,593,594,595,596,597,598,599,600,601,602,603,604,605,606,607,608,609,610,611,612,613,614,615,616,617,618,619,620,621,622,623,624,625,626,627,628,629,630,631,632,633,634,635,636,637,638,639,640,641,642,643,644,645,646,647,648,649,650,651,652,653,654,655,656,657,658,659,660,661,662,663,664,665,666,667,668,669,670,671,672,673,674,675,676,677,678,679,680,681,682,683,684,685,686,687,688,689,690,691,692,693,694,695,696,697,698,699,700,701,702,703,704,705,706,707,708,709,710,711,712,713,714,715,716,717,718,719,720,721,722,723,724,725,726,727,728,729,730,731,732,733,734,735,736,737,738,739,740,741,742,743,744,745,746,747,748,749,750,751,752,753,754,755,756,757,758,759,760,761,762,763,764,765,766,767,768,769,770,771,772,773,774,775,776,777,778,779,780,781,782,783,784,785,786,787,788,789,790,791,792,793,794,795,796,797,798,799,800,801,802,803,804,805,806,807,808,809,810,811,812,813,814,815,816,817,818,819,820,821,822,823,824,825,826,827,828,829,830,831,832,833,834,835,836,837,838,839,840,841,842,843,844,845,846,847,848,849,850,851,852,853,854,855,856,857,858,859,860,861,862,863,864,865,866,867,868,869,870,871,872,873,874,875,876,877,878,879,880,881,882,883,884,885,886,887,888,889,890,891,892,893,894,895,896,897,898,899,900,901,902,903,904,905,906,907,908,909,910,911,912,913,914,915,916,917,918,919,920,921,922,923,924,925,926,927,928,929,930,931,932,933,934,935,936,937,938,939,940,941,942,943,944,945,946,947,948,949,950,951,952,953,954,955,956,957,958,959,960,961,962,963,964,965,966,967,968,969,970,971,972,973,974,975,976,977,978,979,980,981,982,983,984,985,986,987,988,989,990,991,992,993,994,995,996,997,998,999,1000,1001,1002,1003,1004,1005,1006,1007,1008,1009,1010,1011,1012,1013,1014,1015,1016,1017,1018,1019,1020,1021,1022,1023,1024,1025,1026,1027,1028,1029,1030,1031,1032,1033,1034,1035,1036,1037,1038,1039,1040,1041,1042,1043,1044,1045,1046,1047,1048,1049,1050,1051,1052,1053,1054,1055,1056,1057,1058,1059,1060,1061,1062,1063,1064,1065,1066,1067,1068,1069,1070,1071,1072,1073,1074,1075,1076,1077,1078,1079,1080,1081,1082,1083,1084,1085,1086,1087,1088,1089,1090,1091,1092,1093,1094,1095,1096,1097,1098,1099,1100,1101,1102,1103,1104,1105,1106,1107,1108,1109,1110,1111,1112,1113,1114,1115,1116,1117,1118,1119,1120,1121,1122,1123,1124,1125,1126,1127,1128,1129,1130,1131,1132,1133,1134,1135,1136,1137,1138,1139,1140,1141,1142,1143,1144,1145,1146,1147,1148,1149,1150,1151,1152,1153,1154,1155,1156,1157,1158,1159,1160,1161,1162,1163,1164,1165,1166,1167,1168,1169,1170,1171,1172,1173,1174,1175,1176,1177,1178,1179,1180,1181,1182,1183,1184,1185,1186,1187,1188,1189,1190,1191,1192,1193,1194,1195,1196,1197,1198,1199,1200,1201,1202,1203,1204,1205,1206,1207,1208,1209,1210,1211,1212,1213,1214,1215,1216,1217,1218,1219,1220,1221,1222,1223,1224,1225,1226,1227,1228,1229,1230,1231,1232,1233,1234,1235,1236,1237,1238,1239,1240,1241,1242,1243,1244,1245,1246,1247,1248,1249,1250,1251,1252,1253,1254,1255,1256,1257,1258,1259,1260,1261,1262,1263,1264,1265,1266,1267,1268,1269,1270,1271,1272,1273,1274,1275,1276,1277,1278,1279,1280,1281,1282,1283,1284,1285,1286,1287,1288,1289,1290,1291,1292,1293,1294,1295,1296,1297,1298,1299,1300,1301,1302,1303,1304,1305,1306,1307,1308,1309,1310,1311,1312,1313,1314,1315,1316,1317,1318,1319,1320,1321,1322,1323,1324,1325,1326,1327,1328,1329,1330,1331,1332,1333,1334,1335,1336,1337,1338,1339,1340,1341,1342,1343,1344,1345,1346,1347,1348,1349,1350,1351,1352,1353,1354,1355,1356,1357,1358,1359,1360,1361,1362,1363,1364,1365,1366,1367,1368,1369,1370,1371,1372,1373,1374,1375,1376,1377,1378,1379,1380,1381,1382,1383,1384,1385,1386,1387,1388,1389,1390,1391,1392,1393,1394,1395,1396,1397,1398,1399,1400,1401,1402,1403,1404,1405,1406,1407,1408,1409,1410,1411,1412,1413,1414,1415,1416,1417,1418,1419,1420,1421,1422,1423,1424,1425,1426,1427,1428,1429,1430,1431,1432,1433,1434,1435,1436,1437,1438,1439,1440,1441,1442,1443,1444,1445,1446,1447,1448,1449,1450,1451,1452,1453,1454,1455,1456,1457,1458,1459,1460,1461,1462,1463,1464,1465,1466,1467,1468,1469,1470,1471,total memory,m,n,k,aspect ratio
213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,49368,49368,49368,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,49368,49368,49368,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,49368,49368,49368,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,49368,49368,49368,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,49368,49368,49368,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,49368,49368,49368,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,233331200,64,64,64,1.0
213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,308584960,128,128,128,1.0
214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,304134656,256,256,256,1.0
216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,318825984,512,512,512,1.0
241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,355594752,1024,1024,1024,1.0


==> img/Figure_raw_data/Figure_5_new__memory,_compute_set_/memory_consumption_pixelfly_native_2.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114,115,116,117,118,119,120,121,122,123,124,125,126,127,128,129,130,131,132,133,134,135,136,137,138,139,140,141,142,143,144,145,146,147,148,149,150,151,152,153,154,155,156,157,158,159,160,161,162,163,164,165,166,167,168,169,170,171,172,173,174,175,176,177,178,179,180,181,182,183,184,185,186,187,188,189,190,191,192,193,194,195,196,197,198,199,200,201,202,203,204,205,206,207,208,209,210,211,212,213,214,215,216,217,218,219,220,221,222,223,224,225,226,227,228,229,230,231,232,233,234,235,236,237,238,239,240,241,242,243,244,245,246,247,248,249,250,251,252,253,254,255,256,257,258,259,260,261,262,263,264,265,266,267,268,269,270,271,272,273,274,275,276,277,278,279,280,281,282,283,284,285,286,287,288,289,290,291,292,293,294,295,296,297,298,299,300,301,302,303,304,305,306,307,308,309,310,311,312,313,314,315,316,317,318,319,320,321,322,323,324,325,326,327,328,329,330,331,332,333,334,335,336,337,338,339,340,341,342,343,344,345,346,347,348,349,350,351,352,353,354,355,356,357,358,359,360,361,362,363,364,365,366,367,368,369,370,371,372,373,374,375,376,377,378,379,380,381,382,383,384,385,386,387,388,389,390,391,392,393,394,395,396,397,398,399,400,401,402,403,404,405,406,407,408,409,410,411,412,413,414,415,416,417,418,419,420,421,422,423,424,425,426,427,428,429,430,431,432,433,434,435,436,437,438,439,440,441,442,443,444,445,446,447,448,449,450,451,452,453,454,455,456,457,458,459,460,461,462,463,464,465,466,467,468,469,470,471,472,473,474,475,476,477,478,479,480,481,482,483,484,485,486,487,488,489,490,491,492,493,494,495,496,497,498,499,500,501,502,503,504,505,506,507,508,509,510,511,512,513,514,515,516,517,518,519,520,521,522,523,524,525,526,527,528,529,530,531,532,533,534,535,536,537,538,539,540,541,542,543,544,545,546,547,548,549,550,551,552,553,554,555,556,557,558,559,560,561,562,563,564,565,566,567,568,569,570,571,572,573,574,575,576,577,578,579,580,581,582,583,584,585,586,587,588,589,590,591,592,593,594,595,596,597,598,599,600,601,602,603,604,605,606,607,608,609,610,611,612,613,614,615,616,617,618,619,620,621,622,623,624,625,626,627,628,629,630,631,632,633,634,635,636,637,638,639,640,641,642,643,644,645,646,647,648,649,650,651,652,653,654,655,656,657,658,659,660,661,662,663,664,665,666,667,668,669,670,671,672,673,674,675,676,677,678,679,680,681,682,683,684,685,686,687,688,689,690,691,692,693,694,695,696,697,698,699,700,701,702,703,704,705,706,707,708,709,710,711,712,713,714,715,716,717,718,719,720,721,722,723,724,725,726,727,728,729,730,731,732,733,734,735,736,737,738,739,740,741,742,743,744,745,746,747,748,749,750,751,752,753,754,755,756,757,758,759,760,761,762,763,764,765,766,767,768,769,770,771,772,773,774,775,776,777,778,779,780,781,782,783,784,785,786,787,788,789,790,791,792,793,794,795,796,797,798,799,800,801,802,803,804,805,806,807,808,809,810,811,812,813,814,815,816,817,818,819,820,821,822,823,824,825,826,827,828,829,830,831,832,833,834,835,836,837,838,839,840,841,842,843,844,845,846,847,848,849,850,851,852,853,854,855,856,857,858,859,860,861,862,863,864,865,866,867,868,869,870,871,872,873,874,875,876,877,878,879,880,881,882,883,884,885,886,887,888,889,890,891,892,893,894,895,896,897,898,899,900,901,902,903,904,905,906,907,908,909,910,911,912,913,914,915,916,917,918,919,920,921,922,923,924,925,926,927,928,929,930,931,932,933,934,935,936,937,938,939,940,941,942,943,944,945,946,947,948,949,950,951,952,953,954,955,956,957,958,959,960,961,962,963,964,965,966,967,968,969,970,971,972,973,974,975,976,977,978,979,980,981,982,983,984,985,986,987,988,989,990,991,992,993,994,995,996,997,998,999,1000,1001,1002,1003,1004,1005,1006,1007,1008,1009,1010,1011,1012,1013,1014,1015,1016,1017,1018,1019,1020,1021,1022,1023,1024,1025,1026,1027,1028,1029,1030,1031,1032,1033,1034,1035,1036,1037,1038,1039,1040,1041,1042,1043,1044,1045,1046,1047,1048,1049,1050,1051,1052,1053,1054,1055,1056,1057,1058,1059,1060,1061,1062,1063,1064,1065,1066,1067,1068,1069,1070,1071,1072,1073,1074,1075,1076,1077,1078,1079,1080,1081,1082,1083,1084,1085,1086,1087,1088,1089,1090,1091,1092,1093,1094,1095,1096,1097,1098,1099,1100,1101,1102,1103,1104,1105,1106,1107,1108,1109,1110,1111,1112,1113,1114,1115,1116,1117,1118,1119,1120,1121,1122,1123,1124,1125,1126,1127,1128,1129,1130,1131,1132,1133,1134,1135,1136,1137,1138,1139,1140,1141,1142,1143,1144,1145,1146,1147,1148,1149,1150,1151,1152,1153,1154,1155,1156,1157,1158,1159,1160,1161,1162,1163,1164,1165,1166,1167,1168,1169,1170,1171,1172,1173,1174,1175,1176,1177,1178,1179,1180,1181,1182,1183,1184,1185,1186,1187,1188,1189,1190,1191,1192,1193,1194,1195,1196,1197,1198,1199,1200,1201,1202,1203,1204,1205,1206,1207,1208,1209,1210,1211,1212,1213,1214,1215,1216,1217,1218,1219,1220,1221,1222,1223,1224,1225,1226,1227,1228,1229,1230,1231,1232,1233,1234,1235,1236,1237,1238,1239,1240,1241,1242,1243,1244,1245,1246,1247,1248,1249,1250,1251,1252,1253,1254,1255,1256,1257,1258,1259,1260,1261,1262,1263,1264,1265,1266,1267,1268,1269,1270,1271,1272,1273,1274,1275,1276,1277,1278,1279,1280,1281,1282,1283,1284,1285,1286,1287,1288,1289,1290,1291,1292,1293,1294,1295,1296,1297,1298,1299,1300,1301,1302,1303,1304,1305,1306,1307,1308,1309,1310,1311,1312,1313,1314,1315,1316,1317,1318,1319,1320,1321,1322,1323,1324,1325,1326,1327,1328,1329,1330,1331,1332,1333,1334,1335,1336,1337,1338,1339,1340,1341,1342,1343,1344,1345,1346,1347,1348,1349,1350,1351,1352,1353,1354,1355,1356,1357,1358,1359,1360,1361,1362,1363,1364,1365,1366,1367,1368,1369,1370,1371,1372,1373,1374,1375,1376,1377,1378,1379,1380,1381,1382,1383,1384,1385,1386,1387,1388,1389,1390,1391,1392,1393,1394,1395,1396,1397,1398,1399,1400,1401,1402,1403,1404,1405,1406,1407,1408,1409,1410,1411,1412,1413,1414,1415,1416,1417,1418,1419,1420,1421,1422,1423,1424,1425,1426,1427,1428,1429,1430,1431,1432,1433,1434,1435,1436,1437,1438,1439,1440,1441,1442,1443,1444,1445,1446,1447,1448,1449,1450,1451,1452,1453,1454,1455,1456,1457,1458,1459,1460,1461,1462,1463,1464,1465,1466,1467,1468,1469,1470,1471,total memory,m,n,k,aspect ratio
213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,213144,49368,49368,49368,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,49368,49368,49368,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,49368,49368,49368,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,49368,49368,49368,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,49368,49368,49368,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,49368,49368,49368,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,233331200,64,64,64,1.0
213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213528,213528,213528,213528,213528,213528,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,213592,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,308584960,128,128,128,1.0
214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214488,214552,214552,214552,214552,214552,214552,214552,214552,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,32984,304134656,256,256,256,1.0
216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216600,216600,216600,216600,216600,216600,216600,216600,216600,216600,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,216664,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,213752,318825984,512,512,512,1.0
241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,241944,241944,241944,241944,241944,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,242200,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,215896,355594752,1024,1024,1024,1.0


==> img/Figure_raw_data/Figure_6__IPU_training_/popTorch_butterfly_ipu_squared.csv <==
in, out, batch_size, time[s], numIter
32,  32,  32,  0.00028237482998520134, 1000
64,  64,  64,  0.00029788478370755913, 1000
128,  128,  128,  0.0003892468609847128, 1000
256,  256,  256,  0.0007310422002337873, 1000
512,  512,  512,  0.0015557019067928195, 1000
1024,  1024,  1024,  0.003772506844252348, 1000
2048,  2048,  2048,  0.01231096653221175, 1000
4096,  4096,  4096,  0.05527803594991565, 1000


==> img/Figure_raw_data/Figure_6__IPU_training_/popTorch_linear_ipu_squared.csv <==
in, out, batch_size, time[s], numIter
32,  32,  32,  0.0002750628008507192, 1000
64,  64,  64,  0.0002737845750525594, 1000
128,  128,  128,  0.0003295282353647053, 1000
256,  256,  256,  0.0005209247251041233, 1000
512,  512,  512,  0.0013349959813058376, 1000
1024,  1024,  1024,  0.006046842147130519, 1000
2048,  2048,  2048,  0.018864153335802256, 1000
4096,  4096,  4096,  0.08193417750718072, 1000


==> img/Figure_raw_data/Figure_6__IPU_training_/popTorch_pixelfly_ipu_squared.csv <==
in, out, batch_size, time[s], numIter
32,  32,  32,  0.0002734271814115345, 1000
64,  64,  64,  0.000293068366125226, 1000
128,  128,  128,  0.0003385063521564007, 1000
256,  256,  256,  0.000535721946042031, 1000
512,  512,  512,  0.001355935439001769, 1000
1024,  1024,  1024,  0.004636534630320966, 1000


==> img/Figure_raw_data/Figure_8__speedup_IPU_over_GPU_/popTorch_training_butterfly_native_batch_size256.csv <==
m, n, k, time[s], sparsity, numIter, approximation
64,  64,  256,  0.00042720107920467856, 1000, butterfly_native
128,  128,  256,  0.0005725154764950276, 1000, butterfly_native
256,  256,  256,  0.0008855887921527028, 1000, butterfly_native
512,  512,  256,  0.0013325956594198941, 1000, butterfly_native
1024,  1024,  256,  0.00224116543866694, 1000, butterfly_native
2048,  2048,  256,  0.0036919365581125022, 1000, butterfly_native
4096,  4096,  256,  0.006818425550125539, 1000, butterfly_native


==> img/Figure_raw_data/Figure_8__speedup_IPU_over_GPU_/popTorch_training_linear_batch_size256.csv <==
m, n, k, time[s], sparsity, numIter, approximation
64,  64,  256,  0.0003801667355000973, 1000, linear
128,  128,  256,  0.0004774949476122856, 1000, linear
256,  256,  256,  0.0006914491048082709, 1000, linear
512,  512,  256,  0.0011413310002535582, 1000, linear
1024,  1024,  256,  0.0020045062145218253, 1000, linear
2048,  2048,  256,  0.0038061837963759898, 1000, linear
4096,  4096,  256,  0.0077536968048661946, 1000, linear


==> img/Figure_raw_data/Figure_8__speedup_IPU_over_GPU_/popTorch_training_pixelfly_native_batch_size256.csv <==
m, n, k, time[s], sparsity, numIter, approximation
64,  64,  256,  0.0003873964697122574, 1000, pixelfly_native
128,  128,  256,  0.0005007195277139544, 1000, pixelfly_native
256,  256,  256,  0.0007205041404813529, 1000, pixelfly_native
512,  512,  256,  0.0011890557659789919, 1000, pixelfly_native
1024,  1024,  256,  0.00212917204387486, 1000, pixelfly_native


==> img/Figure_raw_data/figure_5__GPU_training_/TensorCore_OFF/pytorch_bench_layer_butterfly_native_squared_no_tensor.csv <==
m, n, k, time[ms], numIter, approximation
32,  32,  32,  0.2494373779296875, 1000, butterfly_native
64,  64,  64,  0.2873748474121094, 1000, butterfly_native
128,  128,  128,  0.336205322265625, 1000, butterfly_native
256,  256,  256,  0.3743614807128906, 1000, butterfly_native
512,  512,  512,  0.42724017333984377, 1000, butterfly_native
1024,  1024,  1024,  0.8135462646484375, 1000, butterfly_native
2048,  2048,  2048,  3.14793603515625, 1000, butterfly_native
4096,  4096,  4096,  13.357734375, 1000, butterfly_native
8192,  8192,  8192,  59.0876796875, 1000, butterfly_native


==> img/Figure_raw_data/figure_5__GPU_training_/TensorCore_OFF/pytorch_bench_layer_butterfly_torch_squared_no_tensor.csv <==
m, n, k, time[ms], numIter, approximation
32,  32,  32,  0.04834467315673828, 1000, butterfly
64,  64,  64,  0.047875839233398436, 1000, butterfly
128,  128,  128,  0.048008865356445315, 1000, butterfly
256,  256,  256,  0.04932527923583984, 1000, butterfly
512,  512,  512,  0.04948025512695312, 1000, butterfly
1024,  1024,  1024,  0.15802578735351563, 1000, butterfly
2048,  2048,  2048,  0.46617367553710937, 1000, butterfly
4096,  4096,  4096,  1.631638916015625, 1000, butterfly
8192,  8192,  8192,  6.480158203125, 1000, butterfly
16384,  16384,  16384,  25.9195546875, 1000, butterfly
32768,  32768,  32768,  120.2622890625, 1000, butterfly


==> img/Figure_raw_data/figure_5__GPU_training_/TensorCore_OFF/pytorch_bench_layer_linear_squared_no_tensor.csv <==
m, n, k, time[ms], numIter, approximation
32,  32,  32,  0.01726518440246582, 1000, linear
64,  64,  64,  0.017069887161254883, 1000, linear
128,  128,  128,  0.020745023727416993, 1000, linear
256,  256,  256,  0.027772768020629883, 1000, linear
512,  512,  512,  0.0692425308227539, 1000, linear
1024,  1024,  1024,  0.2962222595214844, 1000, linear
2048,  2048,  2048,  2.05718603515625, 1000, linear
4096,  4096,  4096,  15.1290009765625, 1000, linear
8192,  8192,  8192,  123.719828125, 1000, linear
16384,  16384,  16384,  947.1205625, 1000, linear
32768,  32768,  32768,  7756.8585, 1000, linear


==> img/Figure_raw_data/figure_5__GPU_training_/TensorCore_OFF/pytorch_bench_layer_pixelfly_native_squared_no_tensor.csv <==
m, n, k, time[ms], numIter, approximation
32,  32,  32,  0.14093128967285157, 1000, pixelfly_native
64,  64,  64,  0.1509595489501953, 1000, pixelfly_native
128,  128,  128,  0.1415514831542969, 1000, pixelfly_native
256,  256,  256,  0.16091984558105468, 1000, pixelfly_native
512,  512,  512,  0.16738383483886718, 1000, pixelfly_native
1024,  1024,  1024,  0.3732780456542969, 1000, pixelfly_native
2048,  2048,  2048,  1.6675869140625, 1000, pixelfly_native
4096,  4096,  4096,  11.3027646484375, 1000, pixelfly_native
8192,  8192,  8192,  86.8255546875, 1000, pixelfly_native


==> img/Figure_raw_data/figure_5__GPU_training_/TensorCore_ON/pytorch_bench_layer_butterfly_native_squared.csv <==
m, n, k, time[ms], numIter, approximation
32,  32,  32,  0.26168115234375, 1000, butterfly_native
64,  64,  64,  0.3052073059082031, 1000, butterfly_native
128,  128,  128,  0.3455364990234375, 1000, butterfly_native
256,  256,  256,  0.37522738647460935, 1000, butterfly_native
512,  512,  512,  0.44104293823242186, 1000, butterfly_native
1024,  1024,  1024,  0.8028887329101563, 1000, butterfly_native
2048,  2048,  2048,  3.067977783203125, 1000, butterfly_native
4096,  4096,  4096,  12.95396484375, 1000, butterfly_native
8192,  8192,  8192,  56.87107421875, 1000, butterfly_native


==> img/Figure_raw_data/figure_5__GPU_training_/TensorCore_ON/pytorch_bench_layer_butterfly_torch_squared.csv <==
m, n, k, time[ms], numIter, approximation
32,  32,  32,  0.04818646240234375, 1000, butterfly
64,  64,  64,  0.051695423126220705, 1000, butterfly
128,  128,  128,  0.04846614456176758, 1000, butterfly
256,  256,  256,  0.05046739196777344, 1000, butterfly
512,  512,  512,  0.050209823608398436, 1000, butterfly
1024,  1024,  1024,  0.15804470825195313, 1000, butterfly
2048,  2048,  2048,  0.4501328430175781, 1000, butterfly
4096,  4096,  4096,  1.60310693359375, 1000, butterfly
8192,  8192,  8192,  6.486025390625, 1000, butterfly
16384,  16384,  16384,  25.920517578125, 1000, butterfly
32768,  32768,  32768,  120.2728671875, 1000, butterfly


==> img/Figure_raw_data/figure_5__GPU_training_/TensorCore_ON/pytorch_bench_layer_linear_squared.csv <==
m, n, k, time[ms], numIter, approximation
32,  32,  32,  0.017748992919921876, 1000, linear
64,  64,  64,  0.018731008529663085, 1000, linear
128,  128,  128,  0.02110054397583008, 1000, linear
256,  256,  256,  0.02410700798034668, 1000, linear
512,  512,  512,  0.034871295928955076, 1000, linear
1024,  1024,  1024,  0.10898124694824218, 1000, linear
2048,  2048,  2048,  0.44590899658203126, 1000, linear
4096,  4096,  4096,  2.84020849609375, 1000, linear
8192,  8192,  8192,  18.90822265625, 1000, linear
16384,  16384,  16384,  210.67440625, 1000, linear
32768,  32768,  32768,  1437.803625, 1000, linear


==> img/Figure_raw_data/figure_5__GPU_training_/TensorCore_ON/pytorch_bench_layer_pixelfly_native_squared.csv <==
m, n, k, time[ms], numIter, approximation
32,  32,  32,  0.14706790161132813, 1000, pixelfly_native
64,  64,  64,  0.16700006103515624, 1000, pixelfly_native
128,  128,  128,  0.16421682739257812, 1000, pixelfly_native
256,  256,  256,  0.1802065887451172, 1000, pixelfly_native
512,  512,  512,  0.18935910034179687, 1000, pixelfly_native
1024,  1024,  1024,  0.2739844970703125, 1000, pixelfly_native
2048,  2048,  2048,  1.2487833251953124, 1000, pixelfly_native
4096,  4096,  4096,  8.459185546875, 1000, pixelfly_native
8192,  8192,  8192,  66.577734375, 1000, pixelfly_native


==> tbl/compression_gpu_ipu.csv <==
,,GPU,,,,,IPU,,
Dataset,Metric,Test Accuracy,,Execution Time [s],,,,,
,,w/ TC,w/o TC,w/TC,w/o TC,N Params,Test Accuracy,Execution Time [s],Nparams
CIFAR10,Unstructured,43.94,43.4,50.43,49.46,1059850,44.7,24.69,1059850
CIFAR10,Butterfly,42.27,40.75,61.93,61.46,16390,41.13,37.73,16390
CIFAR10,Fastfood,38.64,37.94,53.55,51.15,14346,37.68,60.7,14346
CIFAR10,Circulant,28.74,29.21,54.26,53.92,12298,28.4,21.82,12298
CIFAR10,Low-rank,18.64,18.49,49.71,53.21,13322,18.59,21.75,10202
CIFAR10,Pixelated Butterfly,42.61,43.31,52.79,56.01,404490,43.79,71.62,404490
CIFAR10,linear,44.4,44.09,48.52,50.87,1060874,45.74,28.23,1060874
MNIST,Unstructured,94.82,95.01,53.05,52.67,623290,94.07,24.89,623290
MNIST,Butterfly,95.53,95.44,68.27,68.2,13510,95.89,39.23,13510
MNIST,Circulant,89.45,92.03,55.94,56.22,9418,89.52,22.83,9418
MNIST,Low-rank,41.95,41.93,49.71,52.31,13322,40.58,22.97,13322
MNIST,linear,95.33,95.12,54.95,53.92,624074,94.17,25.7,624074

